Metrics for Assessing Changes in Flow-based Networks

This paper addresses the challenges of evaluating network performance in the presence of fluctuating traffic patterns, with a particular focus on the impact of peak data rates on network resources. We introduce a set of metrics to quantify network load and measure the impact of individual flows on the overall network state. By analyzing link and flow data through percentile values and sample distributions, and introducing the Utilization Score metric, the research provides insights into resource utilization under varying network conditions. Furthermore, we employ a modified Shapley value-based approach to measure the influence of individual flows on the network, offering a better understanding of their contribution to network performance. The paper reviews and compares 11 metrics across various network scenarios, evaluating their practical relevance for research and development. Our evaluation demonstrates that these metrics effectively capture changes in network state induced by specific flows, with three of them offering a broad range of valuable insights while remaining relatively easy to maintain. Moreover, the methodology described in this paper serves as a framework for future research, with the potential to expand and refine the set of metrics used to evaluate flow impact on network performance.

==> data/data_series_example.csv <==
growth-gfu,mean-utilization
0.133506853295314,0.10950004194444445
0.137230228050681,0.1143038411111111
0.144375053712008,0.1170518213888889
0.152939305325966,0.11896647750000004
0.15304050735835,0.11940285083333332
0.15367678584282102,0.12097172250000002
0.151980624562415,0.12626177694444443
0.14545915350125502,0.11936252805555554
0.146570702779521,0.1172511836111111
0.147435206216204,0.11782050138888886
0.14496855960693902,0.12048006666666668
0.16086896722385302,0.13037411638888888
0.15951207470387102,0.12803078527777775
0.152926771668896,0.12681811111111108
0.16032916369223302,0.13036988249999998
0.163065493026087,0.13348811194444446
0.16798915679915902,0.13576781527777776
0.16654277929021902,0.13893078333333336
0.16523334775214701,0.13611695861111112
0.156534423918915,0.1297484772222222
0.166614010821848,0.13515109166666664
0.166240244720573,0.13739615472222225
0.16362091666872802,0.13642013888888893
0.17543496875154502,0.14031741250000002
0.174803037442907,0.140215775
0.174534078788772,0.13919454361111114
0.169505121903538,0.13895052611111114
0.17058134371553102,0.1368961508333333
0.17076287296929302,0.1372377411111111
0.158359345747715,0.1320905461111111
0.16465650636084,0.13751060833333334
0.156734773972934,0.13267951833333333
0.15882550546401802,0.13433677777777772
0.15971352364767602,0.13752247416666666
0.169698425806127,0.14254401972222222
0.17631691374906103,0.1481734222222222
0.17713119299923102,0.14795101166666663
0.17409957974186901,0.1495769736111111
0.178664713723261,0.1539272280555556
0.175375951815743,0.15004055388888884
0.17193884553622202,0.15071381333333334
0.17747239195268802,0.1521195622222222
0.17418806193514602,0.14726306611111112
0.17708403549723,0.15265276916666667
0.18641939983768901,0.1577026494444444
0.185343310718761,0.15845517277777776
0.17690468025852202,0.15289056416666663
0.189827876046774,0.1572361147222222
0.185388172603795,0.15833258555555554
0.188188019361606,0.15606248916666662
0.185993678235712,0.15578279416666668
0.182980473620687,0.15541006194444446
0.184273367330893,0.15880785361111113
0.188086257201507,0.15731132694444444
0.19283816624914102,0.1616027544444444
0.19215668396537203,0.16089650888888893
0.19427854306082,0.16358755055555554
0.192681351817231,0.1630230808333333
0.19027654357534202,0.1606632916666667
0.201544831426949,0.16948745416666666
0.20570934661341703,0.1694539563888889
0.201476492677776,0.17180310416666666
0.195676010123457,0.1681617880555556
0.20295011892382903,0.17422034055555558
0.201373530985126,0.17823738472222225
0.20940856294916102,0.17971464527777783
0.20753380997900803,0.1813479383333333
0.20827509948920403,0.1787860875
0.202897729232207,0.17239894083333332
0.20409139647495503,0.1712388122222222
0.196759829695233,0.17070522388888892
0.20701656615722802,0.17938547166666663
0.21328506224415902,0.18254007861111118
0.21802661358004902,0.18864819249999998
0.21852795629040503,0.1884576594444444
0.224121848933815,0.19073738305555554
0.23353611331651503,0.19226902305555557
0.22386067475451402,0.19313278583333332
0.22769969406074103,0.1965345175
0.23122749543597002,0.19742843499999999
0.223038612671265,0.19702597749999995
0.230222861330724,0.1972758544444444
0.23117014710527803,0.19610450111111113
0.229582330085377,0.1929451758333334
0.22732353503744002,0.19207325444444442
0.229631741010958,0.19033724444444444
0.22864187398938401,0.1922879402777778
0.24139813483953101,0.19911174055555558
0.239485567142895,0.20301886472222222
0.24766344664390103,0.21005445499999997
0.24527696157213802,0.21267257
0.24873322820020502,0.21793607666666673
0.252216236001575,0.21935704722222227
0.24589773517667102,0.2219000186111111
0.244883945786278,0.2159827202777777
0.244476735700934,0.21652517694444448
0.24306639562008603,0.21409277472222224
0.24623663842452703,0.21565703055555552
0.24167664612915302,0.21156785722222216
0.24170626068433002,0.21108824555555553
0.24646011509430402,0.2102503616666667
0.24278753779661602,0.21028090083333334
0.247698625489977,0.21727458888888887
0.24925189121197003,0.21851042888888886
0.25231422631869305,0.2147079466666667
0.239624457795988,0.20995336333333334
0.24421738148194103,0.20940682111111114
0.24388714454541502,0.21042946027777776
0.251164979074535,0.21337075555555557
0.242658824339811,0.20983841111111115
0.250138831506555,0.21344408222222222
0.24262497233788202,0.2070514152777778
0.24095605297525902,0.20486128694444444
0.24487043391708502,0.20720946555555553
0.23730155736779002,0.20849697916666665
0.23825934606374402,0.19820540138888892
0.22863245743857202,0.20136608083333332
0.23290667841648202,0.20320319499999998
0.229276473334861,0.20209406611111114
0.230791617009028,0.19766078027777773
0.23891580012753402,0.2035430027777778
0.22539426984382602,0.19544066166666668
0.22893104418929303,0.19797825416666667
0.22830238641303302,0.19775086611111112
0.23403415331693503,0.20039748611111116
0.232879763156589,0.19353828694444447
0.22881017091586803,0.19196683555555558
0.231783921951236,0.19441939055555557
0.23179183290968203,0.19384917666666662
0.22175227283060503,0.18895308083333331
0.22363236321176802,0.18937583861111112
0.22394634949012202,0.1878128525
0.21003167935128203,0.18181621944444448
0.21539769248783902,0.17740467166666665
0.21020069136382802,0.1755561155555555
0.210736083563444,0.17313077777777777
0.204662698139179,0.17190778472222223
0.21001616767184303,0.16909116
0.203346696397525,0.16728941138888886
0.20116402289629,0.1608001205555556
0.20023681995751602,0.16128071555555556
0.19811824348568702,0.15916576611111108
0.202016548823818,0.15907588333333333
0.20424871137726702,0.16303087027777782
0.211060180279337,0.1701451441666667
0.18578377508406702,0.15245069333333328
0.18075255361390002,0.15199176722222224
0.16184781474853402,0.13651509333333334
0.159968784140251,0.13313714833333332
0.15359596316971103,0.12787454666666667
0.14725356747606,0.1249853747222222
0.15248250793411403,0.1263056997222222
0.144290503250984,0.12261698083333335
0.150461136450424,0.12583380194444443
0.14091277116008102,0.11925516250000001
0.135104094076687,0.11478417694444448
0.133792586676237,0.11433833222222223
0.137629642201809,0.11790354944444445
0.13805016947596302,0.11598538500000001
0.133633671925544,0.10895889138888888
0.134005395009818,0.10853857583333332
0.13211789380507702,0.10572915194444446
0.127398140826087,0.10464874472222221
0.132255653691494,0.1069905136111111
0.128703977061444,0.10568168333333333
0.12476421407323501,0.10441790722222219
0.12683250452146,0.10308893916666667
0.12246733682720301,0.09996148388888888
0.12313669019270701,0.10172275472222221
0.12069060074681501,0.0988326161111111
0.11935313593999201,0.09722486861111111
0.117690472588029,0.09456041333333332
0.11538941674380501,0.09216952749999999
0.11155242395701101,0.09086480111111112
0.10620844863051301,0.08772856472222222
0.11246076163250301,0.09091868138888887
0.10990621796541401,0.08892035777777779
0.11621012884998401,0.08993679138888891
0.10930572214242501,0.08741219166666665
0.104911144809119,0.08490356277777782
0.107374254487564,0.0868058925
0.104421362753095,0.08326571333333332
0.106423569158965,0.08593872916666666
0.111213531972806,0.08577311527777777
0.10522633827453601,0.0826600863888889
0.10163326437044001,0.07914218361111112
0.10489977861691001,0.08249768305555555
0.10086138355775501,0.080353705
0.100910120889328,0.08183618472222222
0.09582092908904201,0.0796915322222222
0.099361701327002,0.08269263444444444
0.100459868805975,0.08278485722222222
0.098610986429844,0.08066432388888889
0.09979072803791901,0.08083978638888888
0.09930723348058101,0.08144623805555558
0.097843134642264,0.08192797749999998
0.097379767798888,0.08047058722222221
0.103634785084408,0.08619949777777779
0.10473916705913501,0.08717687111111111
0.09703482518954801,0.08287245222222221
0.098458126456023,0.08357609250000002
0.09556383690169301,0.08076701916666666
0.096530832405362,0.08205972888888889
0.09014633880134201,0.07803738333333333
0.09161913493676101,0.07872045750000001
0.10047110749882601,0.08491577944444445
0.09992640114529901,0.0858273888888889
0.097961249786763,0.08177604333333334
0.099560891118613,0.08216922583333335
0.102790756179388,0.08492546805555558
0.099862992356329,0.08486857277777778
0.10424948235617501,0.08865037527777779
0.104552244835434,0.08890523805555556
0.108751191715203,0.08990516833333335
0.10606924159783301,0.08770102666666665
0.10913029691914,0.09145375833333334
0.10519890519163401,0.08783381083333332
0.109819866218945,0.09170197611111111
0.11339234334233302,0.09492531499999998
0.11355941335564401,0.09588746416666666
0.11776008833482,0.09976678472222221
0.12085485901356201,0.10303185305555553
0.127717494947404,0.10604466000000001
0.127489746239832,0.10646321861111112
0.133658132849505,0.10976422249999998
0.13892277372786102,0.11329244916666667
0.138027157799888,0.11485810250000002
0.141350678931625,0.11629151
0.13961293464874602,0.11727248944444445
0.145177095270509,0.1155817155555556
0.146243843068318,0.1186841913888889
0.14584133349233502,0.12197140833333335
0.14787417120618201,0.12346876388888885
0.143264982783322,0.12309301111111111
0.14372314528312802,0.12121694888888888
0.14741050072118,0.12448214916666668
0.14633987602252102,0.12393647500000002
0.141674402564183,0.12300036527777773
0.14689929167040502,0.12283392749999998
0.153371713905155,0.12629991749999997
0.15513339357990003,0.12527932611111114
0.15541393776252002,0.1250548741666667
0.15768850183886401,0.12676490555555553
0.15973565193737702,0.13071385500000002
0.171273424471916,0.1317313677777778
0.158137289241939,0.12972338777777778
0.153120619277398,0.12957122
0.153371612835863,0.13139254305555556
0.158454491485955,0.13433250916666664
0.157002610194413,0.13377094222222224
0.153737307249755,0.13337773583333332
0.15716353697142102,0.13518368333333336
0.15896944587675502,0.1369854961111111
0.151973105006628,0.13370011722222222
0.154720521711457,0.13690456527777778
0.15501657752196701,0.13820398444444443
0.15909432741422802,0.13848895194444444
0.160578915632861,0.13737115944444445
0.16173295979027003,0.13942885166666666
0.163275998662054,0.14158084416666666
0.16358900516861702,0.14422230944444445
0.16885323495527202,0.1460010677777778
0.16497204479781802,0.14219256916666664
0.17472916058370602,0.14960268388888887
0.17478109241636602,0.14985233138888893
0.177937821483961,0.15203215555555555
0.17826264247699303,0.1522833313888889
0.17835275550095803,0.1489241530555555
0.17417620195822,0.14851773111111108
0.17360771046439702,0.14622731305555556
0.17460815937010402,0.14786557666666664
0.17909002046145903,0.15133788861111108
0.182292912393921,0.15715280027777778
0.178273747192867,0.15443014249999998
0.18065239691270502,0.1545175266666667
0.17659684013842403,0.1553857644444444
0.17133685668037602,0.14929766333333336
0.171280512970125,0.1488556886111111
0.16833139052860802,0.14694806027777774
0.178204430534414,0.15220722694444444
0.18084264546241002,0.15491058722222228
0.17905649782159602,0.15622226555555555
0.19070775904401302,0.16169525555555558
0.18549429143998603,0.15919078166666673
0.19536520964752802,0.16554474249999995
0.19385562151242203,0.16319451305555555
0.19545664604165702,0.16775037527777772
0.202926595011299,0.1711140455555555
0.206093174219512,0.17178794805555553
0.20383749417682,0.1747875583333334
0.20003967148782,0.17243501694444446
0.19903025612194,0.17559291833333332
0.19867200392720202,0.17576438472222222
0.19863942260858802,0.17291509722222223
0.195735402273905,0.17394554750000002
0.191709991630641,0.17315703666666674
0.20052250585886103,0.1768212533333333
0.197622023741328,0.17732408472222225
0.199932397713025,0.17680163166666668
0.199059673113151,0.17632878638888888
0.197496333421493,0.1732716133333333
0.204149122050398,0.1793612161111111
0.196520062309051,0.17550071777777781
0.20611182260240002,0.1831265683333333
0.211287171629287,0.18674650722222216
0.21815990013274103,0.19047680027777775
0.216565189723767,0.19239725027777774
0.20646744467706601,0.18151698333333333
0.208329424368557,0.18255547222222224
0.220971006134442,0.19122516111111107
0.21545759317069202,0.18875997111111106
0.20949442018873202,0.18476197361111107
0.20628632121644702,0.185910655
0.20821895397133003,0.18429333250000005
0.21885285692630002,0.1880585194444445
0.22242144767781002,0.19311732222222228
0.22365753709747702,0.19104519083333332
0.22410542901325903,0.19542287
0.22945877116298302,0.1960594338888889
0.22136762940201102,0.1912632436111111
0.21365434994134203,0.1846207208333333
0.227883973877008,0.19514255777777778
0.233541809234617,0.19723382277777773
0.233422274493742,0.19930685888888888
0.23639875979118702,0.19763282166666665
0.23552670885283003,0.19932308499999996
0.23644841111217701,0.20230340611111114
0.23807959158445102,0.20292155138888882
0.23935198590747303,0.20308073388888892
0.24877078125949703,0.20638547361111112
0.250114479896753,0.21012172166666668
0.241245661957312,0.20801000055555555
0.23402335838182903,0.19959024111111112
0.24329448085865701,0.20652615138888886
0.23356013232865802,0.20813559138888887
0.24453235583156702,0.20911089083333334
0.245270395313561,0.20880607749999996
0.24341746801076702,0.21086629166666662
0.244934200992574,0.21035759916666671
0.24460122885037802,0.21338511805555554
0.246817155962011,0.21572624611111113
0.24595041819678,0.21459932444444443
0.248993435450185,0.21515271027777777
0.24750698002682303,0.2207786958333334
0.2503040796086,0.21847559138888892
0.24727304067288103,0.2177081530555555
0.252971844207804,0.22041982194444448
0.24488651213249601,0.21549816444444442
0.24630766469775803,0.21906414861111115
0.24085430645985,0.21221464861111114
0.24786401823772902,0.2121924452777778
0.23190582778422802,0.20708907499999998
0.24150075435370102,0.20297128833333333
0.236275328762056,0.20242203722222224
0.235523006813305,0.20460998333333336
0.22933599287688203,0.19631188111111114
0.23261291873191403,0.20275246111111103
0.238944042103187,0.2025983277777778
0.23151141345002701,0.20266149333333333
0.24012190274562,0.20902312972222226
0.23534655008350802,0.210805635
0.24362075639730701,0.21073204333333337
0.22845478006665101,0.2028086811111111
0.22665998968317702,0.19598816333333327
0.22666522822648502,0.19848935444444443
0.22620764404152402,0.19243528583333336
0.215459368973193,0.1855592241666667
0.222674823007616,0.1962323213888889
0.23827849028923,0.19966988638888894
0.23242702467813303,0.19419934972222216
0.23894612530689402,0.19658617944444445
0.22212108630278202,0.18152892861111114
0.22057155997591402,0.18270967638888888
0.21137923574868,0.17675703694444447
0.211463875755062,0.1765891188888888
0.194487178099839,0.16583163250000005
0.19870335927013003,0.16933249722222224
0.19092360455672902,0.1623852675
0.19257409258457803,0.15947490722222224
0.18654164471564702,0.15560195416666667
0.18779321384958902,0.1560883266666666
0.19029411222726403,0.15915426000000008
0.18114263905798803,0.1535451911111111
0.18240671194956,0.14991857583333337
0.183566636709377,0.14927696499999998
0.178347655759954,0.14647884666666666
0.172598000954563,0.14458107499999998
0.16657499618884902,0.1344596263888889
0.16293641297792003,0.1350719708333333
0.15965094010247202,0.13385722
0.157341547518928,0.13157327333333332
0.157938986143097,0.13098680222222214
0.15193340514848602,0.12814199750000002
0.150211706333232,0.12395972638888887
0.149568911972027,0.12286625333333329
0.13941674630588202,0.11775924222222223
0.13615329904388201,0.1137756436111111
0.132058914589537,0.1101401313888889
0.13754080918247502,0.11277483472222222
0.13565992309517302,0.11287276083333334
0.138893936971715,0.11262842972222223
0.13445634970973802,0.11187661972222222
0.131292221506423,0.11058256805555558
0.13022754580161802,0.1033430613888889
0.129773587439678,0.10178957694444442
0.12627860970502602,0.10136232194444444
0.125324208877495,0.10096853027777775
0.12772683037326102,0.10303467388888889
0.12806128746311302,0.10363235166666668
0.12753109636075902,0.09994380777777774
0.125066192480346,0.10071046250000001
0.126136956742314,0.09927159722222223
0.13632259254693901,0.10269028944444444
0.131260494536441,0.10228586194444445
0.12900465932701602,0.09926168694444443
0.12068985322640902,0.09304109527777776
0.11719761809934401,0.08977972638888888
0.124300581996528,0.09324995444444442
0.12234343256661201,0.09069353555555554
0.11345909099724201,0.08848330055555556
0.11331555590073,0.09024482777777776
0.11261853529818001,0.0863044025
0.10575159983096001,0.08190874833333334
0.09597701906228101,0.07757266138888887
0.10273372893153801,0.07968106805555555
0.10283609588243,0.08178696194444442
0.103333642567559,0.08020119083333331
0.09617676976602901,0.07818904194444445
0.094942885331595,0.07476398694444444
0.096034201093546,0.07531500972222221
0.09724718889517901,0.07629195555555554
0.09508619945381,0.07708433833333334
0.09850964273257001,0.07664570055555557
0.09947732638830101,0.08075928111111111
0.097438890099327,0.07836819805555555
0.09452793172604401,0.0758081938888889
0.09495612470414701,0.07455149055555557
0.09862597404641701,0.07892790666666669
0.099690356654412,0.07919047416666666
0.09850210399049801,0.07778560444444443
0.09748151727119601,0.07865328777777775
0.09702374811531,0.07960375500000001
0.10236367534538601,0.08164341194444442
0.10021621937333501,0.08051415944444446
0.103656258220886,0.08260533694444441
0.10496058290601601,0.08209679277777776
0.10622905472494301,0.08591764666666667
0.103566835367635,0.08696701638888889
0.10586172339473501,0.08617088555555556
0.106397730590398,0.08812560555555554
0.10461668970946901,0.08550976722222221
0.10633772851744801,0.0880097775
0.10696524613558,0.0903516180555556
0.114200116326493,0.09444618361111111
0.109011906680974,0.09056070305555558
0.11903359386775801,0.10109367055555557
0.117751566994681,0.09945258694444446
0.11265692662642401,0.09634108749999999
0.11019517179955401,0.09662855222222222
0.11969136603826401,0.09886726055555556
0.120494212784695,0.10206810416666667
0.12134512025633201,0.10381853583333332
0.12168145816648102,0.10341190638888886
0.13936027857298802,0.11427008194444443
0.134938203503497,0.1102268813888889
0.131739806978483,0.11060989055555558
0.136398014005818,0.11410626583333332
0.133871321106907,0.11208371083333334
0.12722194651847502,0.11013831055555558
0.131571678807008,0.11016041833333334
0.12912110084289702,0.11077125333333333
0.12645512123451702,0.110148215
0.131029635336798,0.11563815722222223
0.14013835900854302,0.12011428666666665
0.142079994422184,0.12200102499999997
0.14493085850495002,0.12349635222222217
0.14181621790982402,0.12478756111111114
0.142667418052802,0.12435875833333336
0.13973187793560002,0.12090330305555558
0.144322803289711,0.12556348861111108
0.143685375170328,0.12549088583333334
0.14926251259468,0.13091599611111107
0.14749890074999703,0.12679613777777776
0.14988922285290202,0.12868487611111112
0.15010560032262402,0.12825693472222222
0.148217501007914,0.13246025694444447
0.15021961702970002,0.1331622272222222
0.15344187039394802,0.13463892222222223
0.15323414623738102,0.1362576486111111
0.154700735379279,0.13617224694444446
0.154924343744473,0.13840457250000002
0.161295819291007,0.138222225
0.161943258348963,0.14080642166666665
0.163899404437573,0.13944564027777775
0.171412457606605,0.1422153402777778
0.16863780069074702,0.14054722222222224
0.176902429144417,0.14321135499999998
0.17977229232174902,0.1462046788888889
0.173015197358338,0.14238267666666662
0.168085170926205,0.14494110055555556
0.16781233373019303,0.14110410638888893
0.16967004528433102,0.14510346999999998
0.17709344619455802,0.15003434166666668
0.17669360807394602,0.14795500972222222
0.176908464286118,0.14766820888888887
0.18395203721014403,0.15166762916666662
0.17888966003710102,0.1499455822222222
0.182695149629955,0.1532066983333333
0.18591652300174102,0.15433156166666664
0.18332488841490902,0.15704741555555557
0.185032461407713,0.15666311750000003
0.19172254772795402,0.16350655166666667
0.185596107675108,0.15649037527777773
0.180656113418646,0.1522069855555556
0.172567865786384,0.14545468055555558
0.18486041793733402,0.15534261499999996


==> data/distribution_example.csv <==
index,throughput,utilization
0,0.0,0.0
458,4231.0,8.9755e-08
916,16931.0,9.66e-08
1374,18736.0,1.092e-07
1832,20661.0,2.44625e-07
2290,27032.0,5.14725e-07
2748,31562.0,5.86425e-07
3206,35506.0,6.83625e-07
3664,43997.0,7.911078000000002e-07
4122,58792.37999999987,8.8685e-07
4580,102253.0,1.038325e-06
5038,152629.0,1.69617e-06
5496,195191.0,2.670925e-06
5954,255018.0,3.7252e-06
6412,302211.0,4.383325e-06
6870,341259.0,5.42157e-06
7328,386118.1600000005,7.5453e-06
7786,408317.0,9.157947500000131e-06
8244,443801.0,1.0310925e-05
8702,486950.0,1.1127425e-05
9160,582232.0,1.332055e-05
9618,638133.0,1.6024075e-05
10076,828465.0,2.527536e-05
10534,1078633.0,3.0051025e-05
10992,1633014.0,4.1122175e-05
11450,2757818.0,6.69621625e-05
11908,4604823.0,0.000111609425
12366,14579169.0,0.000185914325
12824,18838169.0,0.0003967758
13282,97460482.0,0.001298641
13740,117570511.0,0.00224893823
14198,135005250.0,0.002603056325
14656,155423707.0,0.003113536275
15114,241386044.0,0.005201599620750016
15572,371484626.0,0.00677490738
16030,517032416.0,0.00752551303
16488,623675219.0,0.008482168225
16946,708002375.0,0.01065629457
17404,767304024.0,0.012572904075
17862,852080866.0,0.014344606005
18320,962462102.0,0.01578250411
18778,1238794759.0,0.018076543425
19236,1460264005.0,0.02083664374
19694,1593813093.0,0.022339995015
20152,1737338021.0,0.02345678087
20610,1887548106.0,0.02461315288
21068,2174424097.0,0.0261451047
21526,2461315288.0,0.029162938635
21984,2802641633.0,0.0313175366
22442,3381833522.0,0.03343037794
22900,3735426449.5,0.03527890465
23358,3960871448.0,0.036659960675
23816,4261578691.0,0.038583823175
24274,4517317927.0,0.0410126912
24732,4921803495.0,0.043800118175
25190,5310062965.0,0.048224862785
25648,5626828322.0,0.05438457527
26106,5891570973.0,0.05850695209
26564,6133288228.0,0.06133288228
27022,6355347184.0,0.06520404617
27480,6595876254.0,0.06777079317
27938,6747721697.0,0.0727829741
28396,7084432947.0,0.07633319964
28854,7325888053.0,0.082616330175
29312,7550614045.0,0.086878969975
29770,7940866909.0,0.09420378848
30228,8382208402.0,0.09810131272
30686,9261962969.0,0.101191903605
31144,10001348219.0,0.10871629358
31602,10643507167.0,0.115554990105
32060,11236675077.0,0.12858983758333334
32518,12246248380.0,0.13751804918
32976,12890309318.0,0.14815437027
33434,13411150612.0,0.157191833875
33892,14392235220.0,0.16808570581
34350,15320923942.0,0.177256874175
34808,16977035445.0,0.18576652123920007
35266,19513977320.0,0.195260753055
35724,20568508229.0,0.20150457166
36182,22410672035.0,0.20851857482
36640,25258040166.0,0.212463778465
37098,28827493516.0,0.21803906947
37556,36532015132.0,0.22221933731
38014,40404370756.820076,0.22936687838666667
38472,42490608913.0,0.23422833583692965
38930,44006891257.0,0.23920214114
39388,45961101809.0,0.24832729606666668
39846,47840428228.0,0.255373098685
40304,52701247567.0,0.260547664175
40762,57071881629.0,0.26564857904
41220,62456568611.0,0.273975108565
41678,66477933458.0,0.28117039363
42136,68843351467.0,0.2913490916010009
42594,71218715593.0,0.3032062822
43052,73870389580.0,0.318657828935
43510,75810412335.0,0.33273632312
43968,78679383941.0,0.34570695658
44426,81149862588.0,0.365340208015
44884,85103472229.0,0.385932168885
45342,89815925091.0,0.43718796775
45800,114293695922.0,0.53030585925


==> data/flow_impact_results_bw_a010.csv <==
batch,cdf_gfu_growth_a,cdf_gfu_growth_b,cdf_gfu_growth_c,cdf_gfu_risk_a,cdf_gfu_risk_b,cdf_gfu_risk_c,cdf_mean_saturation_a,cdf_mean_saturation_b,cdf_mean_saturation_c,cdf_saturation_a,cdf_saturation_b,cdf_saturation_c,p_gfu_growth_a,p_gfu_growth_b,p_gfu_growth_c,p_gfu_risk_a,p_gfu_risk_b,p_gfu_risk_c,p_mean_saturation_a,p_mean_saturation_b,p_mean_saturation_c,p_saturation_a,p_saturation_b,p_saturation_c,uscore_gfu_growth_a,uscore_gfu_growth_b,uscore_gfu_growth_c,uscore_gfu_risk_a,uscore_gfu_risk_b,uscore_gfu_risk_c,uscore_mean_saturation_a,uscore_mean_saturation_b,uscore_mean_saturation_c,uscore_saturation_a,uscore_saturation_b,uscore_saturation_c,shap_saturation_cdf_a,shap_saturation_cdf_b,shap_saturation_cdf_c,shap_saturation_percentile_a,shap_saturation_percentile_b,shap_saturation_percentile_c,overlay_mean_a,overlay_mean_b,overlay_mean_c,overlay_saturation_cdf_a,overlay_saturation_cdf_b,overlay_saturation_cdf_c,overlay_saturation_p_a,overlay_saturation_p_b,overlay_saturation_p_c,overlay_std_a,overlay_std_b,overlay_std_c,overlay_var_a,overlay_var_b,overlay_var_c
abilene-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.29,0.34,0.24,0.29,0.34,0.25,0.3,0.34,0.25,0.28,0.33,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.09,0.0,0.0,0.0,0.82,0.84,0.86,2000000000.0,2000000000.0,2000000000.0,0.0,0.0,0.0,0.26,0.3,0.34,299674443.74,599348887.49,899023331.24,8.980477223368544e+16,3.5921908893763674e+17,8.082429501087964e+17
abilene-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.46,0.51,0.55,0.45,0.5,0.55,0.46,0.5,0.55,0.46,0.5,0.54,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,0.0,0.0,0.0,0.92,0.89,0.91,4000000000.0,4000000000.0,4000000000.0,0.0,0.0,0.0,0.48,0.51,0.55,299674443.74,599348887.49,899023331.24,8.980477223273734e+16,3.5921908893906246e+17,8.082429501096252e+17
abilene-h,0.0,0.0,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.02,0.67,0.72,0.77,0.66,0.71,0.75,0.66,0.71,0.76,0.66,0.72,0.76,-0.1,-0.1,-0.09,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.09,-0.08,0.0,1.0,0.5,0.94,0.95,0.94,6000000000.0,5999636371.66,5996598423.0,0.0,0.01,0.01,0.68,0.74,0.77,299674443.75,598402423.65,892012473.23,8.98047722358219e+16,3.5808546063132915e+17,7.956862524004575e+17
geant-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.03,0.04,0.02,0.03,0.05,0.12,0.14,0.17,0.08,0.09,0.1,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.04,-0.04,-0.04,0.0,0.0,0.0,0.0,0.0,0.0,7000000000.0,7000000000.0,7000000000.0,0.0,0.0,0.0,0.2,0.21,0.23,998914812.49,1997829624.97,2996744437.46,9.978308026041427e+17,3.9913232104113644e+18,8.980477223422333e+18
geant-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09,0.11,0.13,0.09,0.11,0.13,0.23,0.25,0.27,0.25,0.25,0.26,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.06,-0.06,-0.06,0.0,0.0,0.0,0.21,0.25,0.28,14000000000.0,14000000000.0,14000000000.0,0.0,0.0,0.0,0.38,0.4,0.42,998914812.49,1997829624.97,2996744437.46,9.978308026041073e+17,3.9913232104159703e+18,8.980477223435391e+18
geant-h,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.02,0.03,0.18,0.2,0.22,0.19,0.21,0.23,0.33,0.35,0.37,0.43,0.43,0.44,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.05,-0.04,-0.04,0.0,0.5,0.33,0.4,0.44,0.46,21000000000.0,20997402263.64,20988292352.81,0.0,0.01,0.01,0.55,0.58,0.6,998914812.49,1991814947.41,2974912557.79,9.978308026052695e+17,3.967326784716987e+18,8.850104726521958e+18
polska-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23,0.26,0.3,0.24,0.26,0.29,0.25,0.27,0.31,0.25,0.27,0.3,-0.01,-0.01,-0.01,-0.0,-0.0,-0.0,-0.02,-0.02,-0.02,-0.03,-0.03,-0.03,0.0,0.0,0.0,0.1,0.18,0.24,24000000.0,24000000.0,24000000.0,0.0,0.0,0.0,0.29,0.33,0.37,2996873.37,5993746.74,8990620.11,8981250004049.58,35924999975432.42,80831250007255.05
polska-m,0.0,0.0,0.02,0.0,0.0,0.02,0.0,0.0,0.01,0.0,0.0,0.02,0.47,0.49,0.54,0.47,0.49,0.53,0.49,0.51,0.55,0.49,0.51,0.54,-0.01,-0.01,0.01,-0.0,-0.0,0.02,-0.02,-0.02,-0.01,-0.03,-0.02,-0.01,0.0,0.0,0.0,0.4,0.44,0.47,48000000.0,48000000.0,48000000.0,0.0,0.0,0.0,0.53,0.57,0.61,2996873.37,5993746.74,8990620.11,8981250001374.43,35925000035809.7,80831249973741.0
polska-h,0.36,0.37,0.39,0.38,0.39,0.39,0.24,0.28,0.31,0.29,0.32,0.33,0.7,0.73,0.75,0.7,0.71,0.73,0.73,0.75,0.77,0.73,0.75,0.76,0.36,0.37,0.38,0.38,0.38,0.38,0.22,0.26,0.29,0.26,0.29,0.31,0.0,0.0,0.18,0.54,0.58,0.62,72000000.0,72000000.0,71999549.69,0.0,0.0,0.06,0.76,0.81,0.86,2996873.37,5993746.74,8989197.65,8981250000853.6,35925000006110.42,80805674309037.05


==> data/flow_impact_results_bw_a015.csv <==
batch,cdf_gfu_growth_a,cdf_gfu_growth_b,cdf_gfu_growth_c,cdf_gfu_risk_a,cdf_gfu_risk_b,cdf_gfu_risk_c,cdf_mean_saturation_a,cdf_mean_saturation_b,cdf_mean_saturation_c,cdf_saturation_a,cdf_saturation_b,cdf_saturation_c,p_gfu_growth_a,p_gfu_growth_b,p_gfu_growth_c,p_gfu_risk_a,p_gfu_risk_b,p_gfu_risk_c,p_mean_saturation_a,p_mean_saturation_b,p_mean_saturation_c,p_saturation_a,p_saturation_b,p_saturation_c,uscore_gfu_growth_a,uscore_gfu_growth_b,uscore_gfu_growth_c,uscore_gfu_risk_a,uscore_gfu_risk_b,uscore_gfu_risk_c,uscore_mean_saturation_a,uscore_mean_saturation_b,uscore_mean_saturation_c,uscore_saturation_a,uscore_saturation_b,uscore_saturation_c,shap_saturation_cdf_a,shap_saturation_cdf_b,shap_saturation_cdf_c,shap_saturation_percentile_a,shap_saturation_percentile_b,shap_saturation_percentile_c,overlay_mean_a,overlay_mean_b,overlay_mean_c,overlay_saturation_cdf_a,overlay_saturation_cdf_b,overlay_saturation_cdf_c,overlay_saturation_p_a,overlay_saturation_p_b,overlay_saturation_p_c,overlay_std_a,overlay_std_b,overlay_std_c,overlay_var_a,overlay_var_b,overlay_var_c
abilene-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23,0.27,0.31,0.23,0.27,0.3,0.24,0.27,0.31,0.23,0.26,0.3,-0.1,-0.09,-0.08,-0.1,-0.09,-0.08,-0.1,-0.09,-0.08,-0.1,-0.09,-0.08,0.0,0.0,0.0,0.85,0.86,0.88,2000000000.0,2000000000.0,2000000000.0,0.0,0.0,0.0,0.25,0.28,0.31,299674443.74,599348887.49,899023331.24,8.980477223368544e+16,3.5921908893763674e+17,8.082429501087964e+17
abilene-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.45,0.48,0.52,0.44,0.47,0.51,0.44,0.48,0.51,0.44,0.48,0.51,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,0.0,0.0,0.0,0.89,0.9,0.91,4000000000.0,4000000000.0,4000000000.0,0.0,0.0,0.0,0.45,0.49,0.52,299674443.74,599348887.49,899023331.24,8.980477223273734e+16,3.5921908893906246e+17,8.082429501096252e+17
abilene-h,0.0,0.0,0.06,0.0,0.0,0.04,0.0,0.0,0.04,0.02,0.02,0.05,0.66,0.69,0.73,0.65,0.68,0.71,0.65,0.68,0.72,0.64,0.69,0.72,-0.1,-0.1,-0.04,-0.1,-0.1,-0.06,-0.1,-0.1,-0.06,-0.08,-0.08,-0.05,0.5,0.5,0.6,0.93,0.93,0.95,6000000000.0,5999636371.66,5996598423.0,0.01,0.01,0.03,0.65,0.7,0.74,299674443.75,598402423.65,892012473.23,8.98047722358219e+16,3.5808546063132915e+17,7.956862524004575e+17
geant-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.02,0.03,0.02,0.03,0.03,0.11,0.13,0.15,0.08,0.08,0.09,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.08,-0.03,-0.03,-0.03,0.0,0.0,0.0,0.0,0.0,0.0,7000000000.0,7000000000.0,7000000000.0,0.0,0.0,0.0,0.18,0.19,0.19,998914812.49,1997829624.97,2996744437.46,9.978308026041427e+17,3.9913232104113644e+18,8.980477223422333e+18
geant-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.09,0.1,0.11,0.09,0.1,0.11,0.22,0.24,0.25,0.21,0.22,0.23,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.05,-0.05,-0.04,0.0,0.0,0.0,0.27,0.26,0.28,14000000000.0,14000000000.0,14000000000.0,0.0,0.0,0.0,0.36,0.36,0.37,998914812.49,1997829624.97,2996744437.46,9.978308026041073e+17,3.9913232104159703e+18,8.980477223435391e+18
geant-h,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04,0.04,0.04,0.18,0.19,0.2,0.18,0.2,0.21,0.32,0.34,0.35,0.36,0.39,0.4,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.02,-0.02,-0.02,0.25,0.5,0.5,0.48,0.48,0.48,21000000000.0,20997402263.64,20988292352.81,0.01,0.02,0.02,0.53,0.54,0.55,998914812.49,1991814947.41,2974912557.79,9.978308026052695e+17,3.967326784716987e+18,8.850104726521958e+18
polska-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23,0.24,0.26,0.23,0.24,0.26,0.25,0.26,0.29,0.25,0.26,0.29,-0.04,-0.04,-0.04,-0.03,-0.03,-0.03,-0.05,-0.05,-0.05,-0.06,-0.06,-0.06,0.0,0.0,0.0,0.11,0.17,0.22,24000000.0,24000000.0,24000000.0,0.0,0.0,0.0,0.27,0.3,0.33,2996873.37,5993746.74,8990620.11,8981250004049.58,35924999975432.42,80831250007255.05
polska-m,0.0,0.01,0.04,0.0,0.01,0.04,0.0,0.0,0.03,0.0,0.01,0.04,0.46,0.48,0.51,0.46,0.47,0.5,0.49,0.5,0.53,0.49,0.5,0.53,-0.04,-0.03,0.01,-0.03,-0.02,0.01,-0.05,-0.05,-0.03,-0.06,-0.05,-0.02,0.0,0.0,0.0,0.41,0.44,0.47,48000000.0,48000000.0,48000000.0,0.0,0.0,0.0,0.51,0.54,0.57,2996873.37,5993746.74,8990620.11,8981250001374.43,35925000035809.7,80831249973741.0
polska-h,0.7,0.64,0.58,0.67,0.64,0.58,0.59,0.53,0.5,0.53,0.52,0.5,0.7,0.71,0.73,0.69,0.7,0.72,0.72,0.74,0.76,0.73,0.74,0.77,0.66,0.6,0.54,0.64,0.6,0.54,0.54,0.48,0.45,0.47,0.46,0.44,0.0,0.1,0.22,0.56,0.58,0.6,72000000.0,72000000.0,71999549.69,0.0,0.05,0.11,0.75,0.78,0.81,2996873.37,5993746.74,8989197.65,8981250000853.6,35925000006110.42,80805674309037.05


==> data/flow_impact_results_bw_a020.csv <==
batch,cdf_gfu_growth_a,cdf_gfu_growth_b,cdf_gfu_growth_c,cdf_gfu_risk_a,cdf_gfu_risk_b,cdf_gfu_risk_c,cdf_mean_saturation_a,cdf_mean_saturation_b,cdf_mean_saturation_c,cdf_saturation_a,cdf_saturation_b,cdf_saturation_c,p_gfu_growth_a,p_gfu_growth_b,p_gfu_growth_c,p_gfu_risk_a,p_gfu_risk_b,p_gfu_risk_c,p_mean_saturation_a,p_mean_saturation_b,p_mean_saturation_c,p_saturation_a,p_saturation_b,p_saturation_c,uscore_gfu_growth_a,uscore_gfu_growth_b,uscore_gfu_growth_c,uscore_gfu_risk_a,uscore_gfu_risk_b,uscore_gfu_risk_c,uscore_mean_saturation_a,uscore_mean_saturation_b,uscore_mean_saturation_c,uscore_saturation_a,uscore_saturation_b,uscore_saturation_c,shap_saturation_cdf_a,shap_saturation_cdf_b,shap_saturation_cdf_c,shap_saturation_percentile_a,shap_saturation_percentile_b,shap_saturation_percentile_c,overlay_mean_a,overlay_mean_b,overlay_mean_c,overlay_saturation_cdf_a,overlay_saturation_cdf_b,overlay_saturation_cdf_c,overlay_saturation_p_a,overlay_saturation_p_b,overlay_saturation_p_c,overlay_std_a,overlay_std_b,overlay_std_c,overlay_var_a,overlay_var_b,overlay_var_c
abilene-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22,0.24,0.25,0.22,0.24,0.25,0.22,0.24,0.26,0.22,0.24,0.26,-0.08,-0.07,-0.06,-0.08,-0.07,-0.06,-0.08,-0.06,-0.06,-0.07,-0.06,-0.06,0.0,0.0,0.0,0.8,0.81,0.83,2000000000.0,2000000000.0,2000000000.0,0.0,0.0,0.0,0.23,0.25,0.27,299674443.74,599348887.49,899023331.24,8.980477223368544e+16,3.5921908893763674e+17,8.082429501087964e+17
abilene-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.43,0.45,0.47,0.42,0.44,0.46,0.43,0.45,0.47,0.43,0.45,0.48,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,0.0,0.0,0.0,0.89,0.9,0.9,4000000000.0,4000000000.0,4000000000.0,0.0,0.0,0.0,0.44,0.46,0.48,299674443.74,599348887.49,899023331.24,8.980477223273734e+16,3.5921908893906246e+17,8.082429501096252e+17
abilene-h,0.0,0.05,0.09,0.0,0.03,0.08,0.0,0.01,0.07,0.05,0.05,0.09,0.65,0.66,0.68,0.63,0.65,0.67,0.64,0.65,0.67,0.63,0.66,0.68,-0.1,-0.05,-0.01,-0.1,-0.07,-0.02,-0.1,-0.09,-0.03,-0.05,-0.05,-0.01,0.6,0.6,0.89,0.92,0.93,0.93,6000000000.0,5999636371.66,5996598423.0,0.03,0.03,0.08,0.64,0.67,0.69,299674443.75,598402423.65,892012473.23,8.98047722358219e+16,3.5808546063132915e+17,7.956862524004575e+17
geant-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.03,0.03,0.02,0.03,0.03,0.11,0.12,0.13,0.08,0.08,0.09,0.0,0.0,0.0,0.0,0.0,0.0,-0.03,-0.04,-0.04,-0.02,-0.02,-0.02,0.0,0.0,0.0,0.0,0.0,0.0,7000000000.0,7000000000.0,7000000000.0,0.0,0.0,0.0,0.18,0.17,0.17,998914812.49,1997829624.97,2996744437.46,9.978308026041427e+17,3.9913232104113644e+18,8.980477223422333e+18
geant-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.01,0.09,0.09,0.1,0.09,0.1,0.1,0.21,0.22,0.23,0.2,0.21,0.21,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.04,-0.04,-0.04,0.0,0.0,0.0,0.34,0.33,0.33,14000000000.0,14000000000.0,14000000000.0,0.0,0.0,0.0,0.35,0.35,0.35,998914812.49,1997829624.97,2996744437.46,9.978308026041073e+17,3.9913232104159703e+18,8.980477223435391e+18
geant-h,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07,0.06,0.06,0.18,0.19,0.19,0.18,0.19,0.2,0.32,0.32,0.33,0.35,0.36,0.36,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,0.01,0.0,0.0,0.57,0.5,0.5,0.57,0.56,0.56,21000000000.0,20997402263.64,20988292352.81,0.04,0.03,0.03,0.53,0.53,0.53,998914812.49,1991814947.41,2974912557.79,9.978308026052695e+17,3.967326784716987e+18,8.850104726521958e+18
polska-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22,0.23,0.25,0.22,0.23,0.25,0.24,0.25,0.27,0.25,0.26,0.28,-0.07,-0.07,-0.07,-0.06,-0.06,-0.06,-0.09,-0.09,-0.09,-0.08,-0.08,-0.08,0.0,0.0,0.0,0.14,0.17,0.21,24000000.0,24000000.0,24000000.0,0.0,0.0,0.0,0.26,0.28,0.3,2996873.37,5993746.74,8990620.11,8981250004049.58,35924999975432.42,80831250007255.05
polska-m,0.0,0.03,0.08,0.0,0.04,0.08,0.0,0.03,0.07,0.02,0.04,0.08,0.46,0.47,0.49,0.46,0.47,0.48,0.48,0.49,0.51,0.49,0.5,0.52,-0.07,-0.04,0.01,-0.06,-0.02,0.02,-0.09,-0.06,-0.02,-0.06,-0.04,-0.0,0.0,0.0,0.0,0.44,0.46,0.48,48000000.0,48000000.0,48000000.0,0.0,0.0,0.0,0.5,0.52,0.54,2996873.37,5993746.74,8990620.11,8981250001374.43,35925000035809.7,80831249973741.0
polska-h,0.94,0.87,0.79,0.93,0.86,0.79,0.88,0.81,0.74,0.81,0.75,0.7,0.7,0.71,0.72,0.69,0.7,0.71,0.72,0.73,0.74,0.73,0.74,0.76,0.88,0.8,0.73,0.87,0.8,0.73,0.79,0.72,0.65,0.73,0.67,0.61,0.01,0.16,0.24,0.59,0.6,0.61,72000000.0,72000000.0,71999549.69,0.01,0.12,0.17,0.74,0.76,0.78,2996873.37,5993746.74,8989197.65,8981250000853.6,35925000006110.42,80805674309037.05


==> data/flow_impact_results_bw_a025.csv <==
batch,cdf_gfu_growth_a,cdf_gfu_growth_b,cdf_gfu_growth_c,cdf_gfu_risk_a,cdf_gfu_risk_b,cdf_gfu_risk_c,cdf_mean_saturation_a,cdf_mean_saturation_b,cdf_mean_saturation_c,cdf_saturation_a,cdf_saturation_b,cdf_saturation_c,p_gfu_growth_a,p_gfu_growth_b,p_gfu_growth_c,p_gfu_risk_a,p_gfu_risk_b,p_gfu_risk_c,p_mean_saturation_a,p_mean_saturation_b,p_mean_saturation_c,p_saturation_a,p_saturation_b,p_saturation_c,uscore_gfu_growth_a,uscore_gfu_growth_b,uscore_gfu_growth_c,uscore_gfu_risk_a,uscore_gfu_risk_b,uscore_gfu_risk_c,uscore_mean_saturation_a,uscore_mean_saturation_b,uscore_mean_saturation_c,uscore_saturation_a,uscore_saturation_b,uscore_saturation_c,shap_saturation_cdf_a,shap_saturation_cdf_b,shap_saturation_cdf_c,shap_saturation_percentile_a,shap_saturation_percentile_b,shap_saturation_percentile_c,overlay_mean_a,overlay_mean_b,overlay_mean_c,overlay_saturation_cdf_a,overlay_saturation_cdf_b,overlay_saturation_cdf_c,overlay_saturation_p_a,overlay_saturation_p_b,overlay_saturation_p_c,overlay_std_a,overlay_std_b,overlay_std_c,overlay_var_a,overlay_var_b,overlay_var_c
abilene-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.21,0.23,0.24,0.21,0.22,0.24,0.22,0.23,0.24,0.22,0.23,0.24,-0.02,-0.03,-0.03,-0.02,-0.03,-0.03,-0.02,-0.02,-0.03,-0.02,-0.03,-0.03,0.0,0.0,0.0,0.79,0.8,0.78,2000000000.0,2000000000.0,2000000000.0,0.0,0.0,0.0,0.22,0.23,0.24,299674443.74,599348887.49,899023331.24,8.980477223368544e+16,3.5921908893763674e+17,8.082429501087964e+17
abilene-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.43,0.44,0.45,0.42,0.43,0.44,0.42,0.44,0.45,0.42,0.44,0.45,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.09,0.0,0.0,0.0,0.87,0.89,0.89,4000000000.0,4000000000.0,4000000000.0,0.0,0.0,0.0,0.42,0.44,0.45,299674443.74,599348887.49,899023331.24,8.980477223273734e+16,3.5921908893906246e+17,8.082429501096252e+17
abilene-h,0.01,0.1,0.16,0.0,0.08,0.15,0.0,0.06,0.13,0.07,0.1,0.15,0.64,0.65,0.66,0.63,0.64,0.65,0.63,0.64,0.65,0.62,0.64,0.65,-0.09,0.0,0.06,-0.1,-0.02,0.05,-0.1,-0.04,0.03,-0.03,0.0,0.05,0.86,0.8,0.87,0.91,0.92,0.93,6000000000.0,5999636371.66,5996598423.0,0.06,0.08,0.13,0.62,0.64,0.66,299674443.75,598402423.65,892012473.23,8.98047722358219e+16,3.5808546063132915e+17,7.956862524004575e+17
geant-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.03,0.03,0.02,0.03,0.03,0.11,0.11,0.12,0.09,0.1,0.1,-0.02,-0.02,-0.02,-0.01,-0.01,-0.0,0.0,-0.01,-0.01,-0.02,-0.02,-0.02,0.0,0.0,0.0,0.0,0.0,0.0,7000000000.0,7000000000.0,7000000000.0,0.0,0.0,0.0,0.17,0.16,0.15,998914812.49,1997829624.97,2996744437.46,9.978308026041427e+17,3.9913232104113644e+18,8.980477223422333e+18
geant-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.01,0.01,0.09,0.09,0.1,0.09,0.1,0.1,0.21,0.22,0.22,0.2,0.21,0.21,-0.03,-0.03,-0.03,-0.0,-0.0,-0.0,-0.1,-0.1,-0.09,-0.04,-0.04,-0.03,0.0,0.0,0.0,0.45,0.45,0.41,14000000000.0,14000000000.0,14000000000.0,0.0,0.0,0.0,0.34,0.34,0.33,998914812.49,1997829624.97,2996744437.46,9.978308026041073e+17,3.9913232104159703e+18,8.980477223435391e+18
geant-h,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08,0.08,0.08,0.18,0.18,0.19,0.19,0.19,0.19,0.31,0.32,0.32,0.36,0.36,0.36,-0.02,-0.02,-0.02,-0.0,-0.0,-0.0,-0.1,-0.1,-0.1,0.03,0.03,0.03,0.62,0.5,0.5,0.66,0.63,0.63,21000000000.0,20997402263.64,20988292352.81,0.05,0.04,0.04,0.52,0.51,0.51,998914812.49,1991814947.41,2974912557.79,9.978308026052695e+17,3.967326784716987e+18,8.850104726521958e+18
polska-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22,0.23,0.24,0.22,0.23,0.24,0.23,0.24,0.25,0.25,0.26,0.27,-0.1,-0.1,-0.09,-0.09,-0.09,-0.08,-0.1,-0.1,-0.09,-0.09,-0.09,-0.08,0.0,0.0,0.0,0.16,0.18,0.22,24000000.0,24000000.0,24000000.0,0.0,0.0,0.0,0.25,0.26,0.28,2996873.37,5993746.74,8990620.11,8981250004049.58,35924999975432.42,80831250007255.05
polska-m,0.02,0.08,0.13,0.03,0.1,0.14,0.01,0.07,0.1,0.06,0.1,0.14,0.46,0.47,0.48,0.46,0.46,0.48,0.47,0.48,0.49,0.49,0.5,0.51,-0.08,-0.01,0.03,-0.06,0.01,0.06,-0.09,-0.03,0.0,-0.03,0.0,0.05,0.0,0.0,0.0,0.46,0.47,0.49,48000000.0,48000000.0,48000000.0,0.0,0.0,0.0,0.49,0.5,0.52,2996873.37,5993746.74,8990620.11,8981250001374.43,35925000035809.7,80831249973741.0
polska-h,1.0,0.98,0.92,1.0,0.97,0.92,1.0,0.95,0.89,0.97,0.92,0.86,0.7,0.71,0.72,0.69,0.7,0.7,0.71,0.72,0.73,0.72,0.74,0.75,0.9,0.88,0.82,0.91,0.88,0.83,0.9,0.85,0.79,0.88,0.83,0.76,0.15,0.24,0.33,0.6,0.61,0.62,72000000.0,72000000.0,71999549.69,0.15,0.22,0.28,0.73,0.74,0.76,2996873.37,5993746.74,8989197.65,8981250000853.6,35925000006110.42,80805674309037.05


==> data/flow_impact_results_std_a010.csv <==
batch,cdf_gfu_growth_l,cdf_gfu_growth_m,cdf_gfu_growth_h,cdf_gfu_risk_l,cdf_gfu_risk_m,cdf_gfu_risk_h,cdf_mean_saturation_l,cdf_mean_saturation_m,cdf_mean_saturation_h,cdf_saturation_l,cdf_saturation_m,cdf_saturation_h,p_gfu_growth_l,p_gfu_growth_m,p_gfu_growth_h,p_gfu_risk_l,p_gfu_risk_m,p_gfu_risk_h,p_mean_saturation_l,p_mean_saturation_m,p_mean_saturation_h,p_saturation_l,p_saturation_m,p_saturation_h,uscore_gfu_growth_l,uscore_gfu_growth_m,uscore_gfu_growth_h,uscore_gfu_risk_l,uscore_gfu_risk_m,uscore_gfu_risk_h,uscore_mean_saturation_l,uscore_mean_saturation_m,uscore_mean_saturation_h,uscore_saturation_l,uscore_saturation_m,uscore_saturation_h,shap_saturation_cdf_l,shap_saturation_cdf_m,shap_saturation_cdf_h,shap_saturation_percentile_l,shap_saturation_percentile_m,shap_saturation_percentile_h,overlay_mean_l,overlay_mean_m,overlay_mean_h,overlay_saturation_cdf_l,overlay_saturation_cdf_m,overlay_saturation_cdf_h,overlay_saturation_p_l,overlay_saturation_p_m,overlay_saturation_p_h,overlay_std_l,overlay_std_m,overlay_std_h,overlay_var_l,overlay_var_m,overlay_var_h
abilene-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.46,0.67,0.24,0.45,0.66,0.25,0.46,0.66,0.25,0.46,0.66,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,0.0,0.0,0.0,0.82,0.92,0.94,2000000000.0,4000000000.0,6000000000.0,0.0,0.0,0.0,0.26,0.48,0.68,299674443.74,299674443.74,299674443.75,8.980477223368544e+16,8.980477223273734e+16,8.98047722358219e+16
abilene-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.29,0.51,0.72,0.29,0.5,0.71,0.3,0.5,0.71,0.28,0.5,0.72,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.09,0.0,0.0,1.0,0.84,0.89,0.95,2000000000.0,4000000000.0,5999636371.66,0.0,0.0,0.01,0.3,0.51,0.74,599348887.49,599348887.49,598402423.65,3.5921908893763674e+17,3.5921908893906246e+17,3.5808546063132915e+17
abilene-c,0.0,0.0,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.34,0.55,0.77,0.34,0.55,0.75,0.34,0.55,0.76,0.33,0.54,0.76,-0.1,-0.1,-0.09,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.09,-0.1,-0.08,0.0,0.0,0.5,0.86,0.91,0.94,2000000000.0,4000000000.0,5996598423.0,0.0,0.0,0.01,0.34,0.55,0.77,899023331.24,899023331.24,892012473.23,8.082429501087964e+17,8.082429501096252e+17,7.956862524004575e+17
geant-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.02,0.09,0.18,0.02,0.09,0.19,0.12,0.23,0.33,0.08,0.25,0.43,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.04,-0.06,-0.05,0.0,0.0,0.0,0.0,0.21,0.4,7000000000.0,14000000000.0,21000000000.0,0.0,0.0,0.0,0.2,0.38,0.55,998914812.49,998914812.49,998914812.49,9.978308026041427e+17,9.978308026041073e+17,9.978308026052695e+17
geant-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.03,0.11,0.2,0.03,0.11,0.21,0.14,0.25,0.35,0.09,0.25,0.43,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.04,-0.06,-0.04,0.0,0.0,0.5,0.0,0.25,0.44,7000000000.0,14000000000.0,20997402263.64,0.0,0.0,0.01,0.21,0.4,0.58,1997829624.97,1997829624.97,1991814947.41,3.9913232104113644e+18,3.9913232104159703e+18,3.967326784716987e+18
geant-c,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.04,0.13,0.22,0.04,0.13,0.23,0.17,0.27,0.37,0.1,0.26,0.44,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.04,-0.06,-0.04,0.0,0.0,0.33,0.0,0.28,0.46,7000000000.0,14000000000.0,20988292352.81,0.0,0.0,0.01,0.23,0.42,0.6,2996744437.46,2996744437.46,2974912557.79,8.980477223422333e+18,8.980477223435391e+18,8.850104726521958e+18
polska-a,0.0,0.0,0.36,0.0,0.0,0.38,0.0,0.0,0.24,0.0,0.0,0.29,0.23,0.47,0.7,0.24,0.47,0.7,0.25,0.49,0.73,0.25,0.49,0.73,-0.01,-0.01,0.36,-0.0,-0.0,0.38,-0.02,-0.02,0.22,-0.03,-0.03,0.26,0.0,0.0,0.0,0.1,0.4,0.54,24000000.0,48000000.0,72000000.0,0.0,0.0,0.0,0.29,0.53,0.76,2996873.37,2996873.37,2996873.37,8981250004049.58,8981250001374.43,8981250000853.6
polska-b,0.0,0.0,0.37,0.0,0.0,0.39,0.0,0.0,0.28,0.0,0.0,0.32,0.26,0.49,0.73,0.26,0.49,0.71,0.27,0.51,0.75,0.27,0.51,0.75,-0.01,-0.01,0.37,-0.0,-0.0,0.38,-0.02,-0.02,0.26,-0.03,-0.02,0.29,0.0,0.0,0.0,0.18,0.44,0.58,24000000.0,48000000.0,72000000.0,0.0,0.0,0.0,0.33,0.57,0.81,5993746.74,5993746.74,5993746.74,35924999975432.42,35925000035809.7,35925000006110.42
polska-c,0.0,0.02,0.39,0.0,0.02,0.39,0.0,0.01,0.31,0.0,0.02,0.33,0.3,0.54,0.75,0.29,0.53,0.73,0.31,0.55,0.77,0.3,0.54,0.76,-0.01,0.01,0.38,-0.0,0.02,0.38,-0.02,-0.01,0.29,-0.03,-0.01,0.31,0.0,0.0,0.18,0.24,0.47,0.62,24000000.0,48000000.0,71999549.69,0.0,0.0,0.06,0.37,0.61,0.86,8990620.11,8990620.11,8989197.65,80831250007255.05,80831249973741.0,80805674309037.05


==> data/flow_impact_results_std_a015.csv <==
batch,cdf_gfu_growth_l,cdf_gfu_growth_m,cdf_gfu_growth_h,cdf_gfu_risk_l,cdf_gfu_risk_m,cdf_gfu_risk_h,cdf_mean_saturation_l,cdf_mean_saturation_m,cdf_mean_saturation_h,cdf_saturation_l,cdf_saturation_m,cdf_saturation_h,p_gfu_growth_l,p_gfu_growth_m,p_gfu_growth_h,p_gfu_risk_l,p_gfu_risk_m,p_gfu_risk_h,p_mean_saturation_l,p_mean_saturation_m,p_mean_saturation_h,p_saturation_l,p_saturation_m,p_saturation_h,uscore_gfu_growth_l,uscore_gfu_growth_m,uscore_gfu_growth_h,uscore_gfu_risk_l,uscore_gfu_risk_m,uscore_gfu_risk_h,uscore_mean_saturation_l,uscore_mean_saturation_m,uscore_mean_saturation_h,uscore_saturation_l,uscore_saturation_m,uscore_saturation_h,shap_saturation_cdf_l,shap_saturation_cdf_m,shap_saturation_cdf_h,shap_saturation_percentile_l,shap_saturation_percentile_m,shap_saturation_percentile_h,overlay_mean_l,overlay_mean_m,overlay_mean_h,overlay_saturation_cdf_l,overlay_saturation_cdf_m,overlay_saturation_cdf_h,overlay_saturation_p_l,overlay_saturation_p_m,overlay_saturation_p_h,overlay_std_l,overlay_std_m,overlay_std_h,overlay_var_l,overlay_var_m,overlay_var_h
abilene-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.23,0.45,0.66,0.23,0.44,0.65,0.24,0.44,0.65,0.23,0.44,0.64,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.1,-0.08,0.0,0.0,0.5,0.85,0.89,0.93,2000000000.0,4000000000.0,6000000000.0,0.0,0.0,0.01,0.25,0.45,0.65,299674443.74,299674443.74,299674443.75,8.980477223368544e+16,8.980477223273734e+16,8.98047722358219e+16
abilene-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.27,0.48,0.69,0.27,0.47,0.68,0.27,0.48,0.68,0.26,0.48,0.69,-0.09,-0.1,-0.1,-0.09,-0.1,-0.1,-0.09,-0.1,-0.1,-0.09,-0.1,-0.08,0.0,0.0,0.5,0.86,0.9,0.93,2000000000.0,4000000000.0,5999636371.66,0.0,0.0,0.01,0.28,0.49,0.7,599348887.49,599348887.49,598402423.65,3.5921908893763674e+17,3.5921908893906246e+17,3.5808546063132915e+17
abilene-c,0.0,0.0,0.06,0.0,0.0,0.04,0.0,0.0,0.04,0.0,0.0,0.05,0.31,0.52,0.73,0.3,0.51,0.71,0.31,0.51,0.72,0.3,0.51,0.72,-0.08,-0.1,-0.04,-0.08,-0.1,-0.06,-0.08,-0.1,-0.06,-0.08,-0.1,-0.05,0.0,0.0,0.6,0.88,0.91,0.95,2000000000.0,4000000000.0,5996598423.0,0.0,0.0,0.03,0.31,0.52,0.74,899023331.24,899023331.24,892012473.23,8.082429501087964e+17,8.082429501096252e+17,7.956862524004575e+17
geant-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04,0.02,0.09,0.18,0.02,0.09,0.18,0.11,0.22,0.32,0.08,0.21,0.36,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.03,-0.05,-0.02,0.0,0.0,0.25,0.0,0.27,0.48,7000000000.0,14000000000.0,21000000000.0,0.0,0.0,0.01,0.18,0.36,0.53,998914812.49,998914812.49,998914812.49,9.978308026041427e+17,9.978308026041073e+17,9.978308026052695e+17
geant-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04,0.02,0.1,0.19,0.03,0.1,0.2,0.13,0.24,0.34,0.08,0.22,0.39,0.0,0.0,0.0,0.0,0.0,0.0,-0.1,-0.1,-0.1,-0.03,-0.05,-0.02,0.0,0.0,0.5,0.0,0.26,0.48,7000000000.0,14000000000.0,20997402263.64,0.0,0.0,0.02,0.19,0.36,0.54,1997829624.97,1997829624.97,1991814947.41,3.9913232104113644e+18,3.9913232104159703e+18,3.967326784716987e+18
geant-c,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.04,0.03,0.11,0.2,0.03,0.11,0.21,0.15,0.25,0.35,0.09,0.23,0.4,0.0,0.0,0.0,0.0,0.0,0.0,-0.08,-0.1,-0.1,-0.03,-0.04,-0.02,0.0,0.0,0.5,0.0,0.28,0.48,7000000000.0,14000000000.0,20988292352.81,0.0,0.0,0.02,0.19,0.37,0.55,2996744437.46,2996744437.46,2974912557.79,8.980477223422333e+18,8.980477223435391e+18,8.850104726521958e+18
polska-a,0.0,0.0,0.7,0.0,0.0,0.67,0.0,0.0,0.59,0.0,0.0,0.53,0.22,0.46,0.7,0.23,0.46,0.69,0.25,0.49,0.72,0.25,0.49,0.73,-0.04,-0.04,0.66,-0.03,-0.03,0.64,-0.05,-0.05,0.54,-0.06,-0.06,0.47,0.0,0.0,0.0,0.11,0.41,0.56,24000000.0,48000000.0,72000000.0,0.0,0.0,0.0,0.27,0.51,0.75,2996873.37,2996873.37,2996873.37,8981250004049.58,8981250001374.43,8981250000853.6
polska-b,0.0,0.01,0.64,0.0,0.01,0.64,0.0,0.0,0.53,0.0,0.01,0.52,0.24,0.48,0.71,0.24,0.47,0.7,0.26,0.5,0.74,0.26,0.5,0.74,-0.04,-0.03,0.6,-0.03,-0.02,0.6,-0.05,-0.05,0.48,-0.06,-0.05,0.46,0.0,0.0,0.1,0.17,0.44,0.58,24000000.0,48000000.0,72000000.0,0.0,0.0,0.05,0.3,0.54,0.78,5993746.74,5993746.74,5993746.74,35924999975432.42,35925000035809.7,35925000006110.42
polska-c,0.0,0.04,0.58,0.0,0.04,0.58,0.0,0.03,0.5,0.0,0.04,0.5,0.26,0.51,0.73,0.26,0.5,0.72,0.29,0.53,0.76,0.29,0.53,0.77,-0.04,0.01,0.54,-0.03,0.01,0.54,-0.05,-0.03,0.45,-0.06,-0.02,0.44,0.0,0.0,0.22,0.22,0.47,0.6,24000000.0,48000000.0,71999549.69,0.0,0.0,0.11,0.33,0.57,0.81,8990620.11,8990620.11,8989197.65,80831250007255.05,80831249973741.0,80805674309037.05


==> data/flow_impact_results_std_a020.csv <==
batch,cdf_gfu_growth_l,cdf_gfu_growth_m,cdf_gfu_growth_h,cdf_gfu_risk_l,cdf_gfu_risk_m,cdf_gfu_risk_h,cdf_mean_saturation_l,cdf_mean_saturation_m,cdf_mean_saturation_h,cdf_saturation_l,cdf_saturation_m,cdf_saturation_h,p_gfu_growth_l,p_gfu_growth_m,p_gfu_growth_h,p_gfu_risk_l,p_gfu_risk_m,p_gfu_risk_h,p_mean_saturation_l,p_mean_saturation_m,p_mean_saturation_h,p_saturation_l,p_saturation_m,p_saturation_h,uscore_gfu_growth_l,uscore_gfu_growth_m,uscore_gfu_growth_h,uscore_gfu_risk_l,uscore_gfu_risk_m,uscore_gfu_risk_h,uscore_mean_saturation_l,uscore_mean_saturation_m,uscore_mean_saturation_h,uscore_saturation_l,uscore_saturation_m,uscore_saturation_h,shap_saturation_cdf_l,shap_saturation_cdf_m,shap_saturation_cdf_h,shap_saturation_percentile_l,shap_saturation_percentile_m,shap_saturation_percentile_h,overlay_mean_l,overlay_mean_m,overlay_mean_h,overlay_saturation_cdf_l,overlay_saturation_cdf_m,overlay_saturation_cdf_h,overlay_saturation_p_l,overlay_saturation_p_m,overlay_saturation_p_h,overlay_std_l,overlay_std_m,overlay_std_h,overlay_var_l,overlay_var_m,overlay_var_h
abilene-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05,0.22,0.43,0.65,0.22,0.42,0.63,0.22,0.43,0.64,0.22,0.43,0.63,-0.08,-0.1,-0.1,-0.08,-0.1,-0.1,-0.08,-0.1,-0.1,-0.07,-0.1,-0.05,0.0,0.0,0.6,0.8,0.89,0.92,2000000000.0,4000000000.0,6000000000.0,0.0,0.0,0.03,0.23,0.44,0.64,299674443.74,299674443.74,299674443.75,8.980477223368544e+16,8.980477223273734e+16,8.98047722358219e+16
abilene-b,0.0,0.0,0.05,0.0,0.0,0.03,0.0,0.0,0.01,0.0,0.0,0.05,0.24,0.45,0.66,0.24,0.44,0.65,0.24,0.45,0.65,0.24,0.45,0.66,-0.07,-0.1,-0.05,-0.07,-0.1,-0.07,-0.06,-0.1,-0.09,-0.06,-0.1,-0.05,0.0,0.0,0.6,0.81,0.9,0.93,2000000000.0,4000000000.0,5999636371.66,0.0,0.0,0.03,0.25,0.46,0.67,599348887.49,599348887.49,598402423.65,3.5921908893763674e+17,3.5921908893906246e+17,3.5808546063132915e+17
abilene-c,0.0,0.0,0.09,0.0,0.0,0.08,0.0,0.0,0.07,0.0,0.0,0.09,0.25,0.47,0.68,0.25,0.46,0.67,0.26,0.47,0.67,0.26,0.48,0.68,-0.06,-0.1,-0.01,-0.06,-0.1,-0.02,-0.06,-0.1,-0.03,-0.06,-0.1,-0.01,0.0,0.0,0.89,0.83,0.9,0.93,2000000000.0,4000000000.0,5996598423.0,0.0,0.0,0.08,0.27,0.48,0.69,899023331.24,899023331.24,892012473.23,8.082429501087964e+17,8.082429501096252e+17,7.956862524004575e+17
geant-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07,0.02,0.09,0.18,0.02,0.09,0.18,0.11,0.21,0.32,0.08,0.2,0.35,0.0,0.0,0.0,0.0,0.0,0.0,-0.03,-0.1,-0.1,-0.02,-0.04,0.01,0.0,0.0,0.57,0.0,0.34,0.57,7000000000.0,14000000000.0,21000000000.0,0.0,0.0,0.04,0.18,0.35,0.53,998914812.49,998914812.49,998914812.49,9.978308026041427e+17,9.978308026041073e+17,9.978308026052695e+17
geant-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.06,0.03,0.09,0.19,0.02,0.1,0.19,0.12,0.22,0.32,0.08,0.21,0.36,0.0,0.0,0.0,0.0,0.0,0.0,-0.04,-0.1,-0.1,-0.02,-0.04,0.0,0.0,0.0,0.5,0.0,0.33,0.56,7000000000.0,14000000000.0,20997402263.64,0.0,0.0,0.03,0.17,0.35,0.53,1997829624.97,1997829624.97,1991814947.41,3.9913232104113644e+18,3.9913232104159703e+18,3.967326784716987e+18
geant-c,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.06,0.03,0.1,0.19,0.03,0.1,0.2,0.13,0.23,0.33,0.09,0.21,0.36,0.0,0.0,0.0,0.0,0.0,0.0,-0.04,-0.1,-0.1,-0.02,-0.04,0.0,0.0,0.0,0.5,0.0,0.33,0.56,7000000000.0,14000000000.0,20988292352.81,0.0,0.0,0.03,0.17,0.35,0.53,2996744437.46,2996744437.46,2974912557.79,8.980477223422333e+18,8.980477223435391e+18,8.850104726521958e+18
polska-a,0.0,0.0,0.94,0.0,0.0,0.93,0.0,0.0,0.88,0.0,0.02,0.81,0.22,0.46,0.7,0.22,0.46,0.69,0.24,0.48,0.72,0.25,0.49,0.73,-0.07,-0.07,0.88,-0.06,-0.06,0.87,-0.09,-0.09,0.79,-0.08,-0.06,0.73,0.0,0.0,0.01,0.14,0.44,0.59,24000000.0,48000000.0,72000000.0,0.0,0.0,0.01,0.26,0.5,0.74,2996873.37,2996873.37,2996873.37,8981250004049.58,8981250001374.43,8981250000853.6
polska-b,0.0,0.03,0.87,0.0,0.04,0.86,0.0,0.03,0.81,0.0,0.04,0.75,0.23,0.47,0.71,0.23,0.47,0.7,0.25,0.49,0.73,0.26,0.5,0.74,-0.07,-0.04,0.8,-0.06,-0.02,0.8,-0.09,-0.06,0.72,-0.08,-0.04,0.67,0.0,0.0,0.16,0.17,0.46,0.6,24000000.0,48000000.0,72000000.0,0.0,0.0,0.12,0.28,0.52,0.76,5993746.74,5993746.74,5993746.74,35924999975432.42,35925000035809.7,35925000006110.42
polska-c,0.0,0.08,0.79,0.0,0.08,0.79,0.0,0.07,0.74,0.0,0.08,0.7,0.25,0.49,0.72,0.25,0.48,0.71,0.27,0.51,0.74,0.28,0.52,0.76,-0.07,0.01,0.73,-0.06,0.02,0.73,-0.09,-0.02,0.65,-0.08,-0.0,0.61,0.0,0.0,0.24,0.21,0.48,0.61,24000000.0,48000000.0,71999549.69,0.0,0.0,0.17,0.3,0.54,0.78,8990620.11,8990620.11,8989197.65,80831250007255.05,80831249973741.0,80805674309037.05


==> data/flow_impact_results_std_a025.csv <==
batch,cdf_gfu_growth_l,cdf_gfu_growth_m,cdf_gfu_growth_h,cdf_gfu_risk_l,cdf_gfu_risk_m,cdf_gfu_risk_h,cdf_mean_saturation_l,cdf_mean_saturation_m,cdf_mean_saturation_h,cdf_saturation_l,cdf_saturation_m,cdf_saturation_h,p_gfu_growth_l,p_gfu_growth_m,p_gfu_growth_h,p_gfu_risk_l,p_gfu_risk_m,p_gfu_risk_h,p_mean_saturation_l,p_mean_saturation_m,p_mean_saturation_h,p_saturation_l,p_saturation_m,p_saturation_h,uscore_gfu_growth_l,uscore_gfu_growth_m,uscore_gfu_growth_h,uscore_gfu_risk_l,uscore_gfu_risk_m,uscore_gfu_risk_h,uscore_mean_saturation_l,uscore_mean_saturation_m,uscore_mean_saturation_h,uscore_saturation_l,uscore_saturation_m,uscore_saturation_h,shap_saturation_cdf_l,shap_saturation_cdf_m,shap_saturation_cdf_h,shap_saturation_percentile_l,shap_saturation_percentile_m,shap_saturation_percentile_h,overlay_mean_l,overlay_mean_m,overlay_mean_h,overlay_saturation_cdf_l,overlay_saturation_cdf_m,overlay_saturation_cdf_h,overlay_saturation_p_l,overlay_saturation_p_m,overlay_saturation_p_h,overlay_std_l,overlay_std_m,overlay_std_h,overlay_var_l,overlay_var_m,overlay_var_h
abilene-a,0.0,0.0,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07,0.21,0.43,0.64,0.21,0.42,0.63,0.22,0.42,0.63,0.22,0.42,0.62,-0.02,-0.1,-0.09,-0.02,-0.1,-0.1,-0.02,-0.1,-0.1,-0.02,-0.1,-0.03,0.0,0.0,0.86,0.79,0.87,0.91,2000000000.0,4000000000.0,6000000000.0,0.0,0.0,0.06,0.22,0.42,0.62,299674443.74,299674443.74,299674443.75,8.980477223368544e+16,8.980477223273734e+16,8.98047722358219e+16
abilene-b,0.0,0.0,0.1,0.0,0.0,0.08,0.0,0.0,0.06,0.0,0.0,0.1,0.23,0.44,0.65,0.22,0.43,0.64,0.23,0.44,0.64,0.23,0.44,0.64,-0.03,-0.1,0.0,-0.03,-0.1,-0.02,-0.02,-0.1,-0.04,-0.03,-0.1,0.0,0.0,0.0,0.8,0.8,0.89,0.92,2000000000.0,4000000000.0,5999636371.66,0.0,0.0,0.08,0.23,0.44,0.64,599348887.49,599348887.49,598402423.65,3.5921908893763674e+17,3.5921908893906246e+17,3.5808546063132915e+17
abilene-c,0.0,0.0,0.16,0.0,0.0,0.15,0.0,0.0,0.13,0.0,0.01,0.15,0.24,0.45,0.66,0.24,0.44,0.65,0.24,0.45,0.65,0.24,0.45,0.65,-0.03,-0.1,0.06,-0.03,-0.1,0.05,-0.03,-0.1,0.03,-0.03,-0.09,0.05,0.0,0.0,0.87,0.78,0.89,0.93,2000000000.0,4000000000.0,5996598423.0,0.0,0.0,0.13,0.24,0.45,0.66,899023331.24,899023331.24,892012473.23,8.082429501087964e+17,8.082429501096252e+17,7.956862524004575e+17
geant-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.08,0.02,0.09,0.18,0.02,0.09,0.19,0.11,0.21,0.31,0.09,0.2,0.36,-0.02,-0.02,-0.02,-0.0,-0.0,-0.0,0.0,-0.1,-0.1,-0.02,-0.04,0.03,0.0,0.0,0.62,0.0,0.45,0.66,7000000000.0,14000000000.0,21000000000.0,0.0,0.0,0.05,0.17,0.34,0.52,998914812.49,998914812.49,998914812.49,9.978308026041427e+17,9.978308026041073e+17,9.978308026052695e+17
geant-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.08,0.03,0.09,0.18,0.03,0.1,0.19,0.11,0.22,0.32,0.1,0.21,0.36,-0.02,-0.02,-0.02,-0.0,-0.0,-0.0,-0.01,-0.1,-0.1,-0.02,-0.04,0.03,0.0,0.0,0.5,0.0,0.45,0.63,7000000000.0,14000000000.0,20997402263.64,0.0,0.0,0.04,0.16,0.34,0.51,1997829624.97,1997829624.97,1991814947.41,3.9913232104113644e+18,3.9913232104159703e+18,3.967326784716987e+18
geant-c,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.08,0.03,0.1,0.19,0.03,0.1,0.19,0.12,0.22,0.32,0.1,0.21,0.36,-0.02,-0.02,-0.02,-0.0,-0.0,-0.0,-0.01,-0.09,-0.1,-0.02,-0.03,0.03,0.0,0.0,0.5,0.0,0.41,0.63,7000000000.0,14000000000.0,20988292352.81,0.0,0.0,0.04,0.15,0.33,0.51,2996744437.46,2996744437.46,2974912557.79,8.980477223422333e+18,8.980477223435391e+18,8.850104726521958e+18
polska-a,0.0,0.02,1.0,0.0,0.03,1.0,0.0,0.01,1.0,0.0,0.06,0.97,0.22,0.46,0.7,0.22,0.46,0.69,0.23,0.47,0.71,0.25,0.49,0.72,-0.1,-0.08,0.9,-0.09,-0.06,0.91,-0.1,-0.09,0.9,-0.09,-0.03,0.88,0.0,0.0,0.15,0.16,0.46,0.6,24000000.0,48000000.0,72000000.0,0.0,0.0,0.15,0.25,0.49,0.73,2996873.37,2996873.37,2996873.37,8981250004049.58,8981250001374.43,8981250000853.6
polska-b,0.0,0.08,0.98,0.0,0.1,0.97,0.0,0.07,0.95,0.0,0.1,0.92,0.23,0.47,0.71,0.23,0.46,0.7,0.24,0.48,0.72,0.26,0.5,0.74,-0.1,-0.02,0.88,-0.09,0.01,0.88,-0.1,-0.03,0.85,-0.09,0.0,0.83,0.0,0.0,0.24,0.18,0.47,0.61,24000000.0,48000000.0,72000000.0,0.0,0.0,0.22,0.26,0.5,0.74,5993746.74,5993746.74,5993746.74,35924999975432.42,35925000035809.7,35925000006110.42
polska-c,0.0,0.13,0.92,0.0,0.14,0.92,0.0,0.1,0.89,0.0,0.14,0.86,0.24,0.48,0.72,0.24,0.47,0.7,0.25,0.49,0.73,0.27,0.51,0.75,-0.09,0.03,0.82,-0.09,0.05,0.83,-0.09,0.0,0.79,-0.08,0.05,0.76,0.0,0.0,0.33,0.22,0.49,0.62,24000000.0,48000000.0,71999549.69,0.0,0.0,0.28,0.28,0.52,0.76,8990620.11,8990620.11,8989197.65,80831250007255.05,80831249973741.0,80805674309037.05


==> data/link_measurements_example.csv <==
index,bw-ams-fra,bw-fra-poz,utilization-ams-fra,utilization-fra-poz
0,76985254709,14392235220,0.384926273545,0.3598058805
1,76985254709,14392235220,0.384926273545,0.3598058805
2,76985254709,14392235220,0.384926273545,0.3598058805
3,76985254709,14392235220,0.384926273545,0.3598058805
4,76985254709,14392235220,0.384926273545,0.3598058805
5,76985254709,14392235220,0.384926273545,0.3598058805
6,76985254709,14392235220,0.384926273545,0.3598058805
7,76985254709,14392235220,0.384926273545,0.3598058805
8,76985254709,14392235220,0.384926273545,0.3598058805
9,76985254709,14392235220,0.384926273545,0.3598058805
10,76985254709,14392235220,0.384926273545,0.3598058805
11,76985254709,14392235220,0.384926273545,0.3598058805
12,76985254709,14392235220,0.384926273545,0.3598058805
13,76985254709,14392235220,0.384926273545,0.3598058805
14,76985254709,14392235220,0.384926273545,0.3598058805
15,76985254709,14392235220,0.384926273545,0.3598058805
16,76985254709,14392235220,0.384926273545,0.3598058805
17,76985254709,14392235220,0.384926273545,0.3598058805
18,76985254709,14392235220,0.384926273545,0.3598058805
19,76985254709,14392235220,0.384926273545,0.3598058805
20,68538120790,14970225827,0.34269060395,0.374255645675
21,68538120790,14970225827,0.34269060395,0.374255645675
22,68538120790,14970225827,0.34269060395,0.374255645675
23,68538120790,14970225827,0.34269060395,0.374255645675
24,68538120790,14970225827,0.34269060395,0.374255645675
25,68538120790,14970225827,0.34269060395,0.374255645675
26,68538120790,14970225827,0.34269060395,0.374255645675
27,68538120790,14970225827,0.34269060395,0.374255645675
28,68538120790,14970225827,0.34269060395,0.374255645675
29,68538120790,14970225827,0.34269060395,0.374255645675
30,68538120790,14970225827,0.34269060395,0.374255645675
31,68538120790,14970225827,0.34269060395,0.374255645675
32,68538120790,14970225827,0.34269060395,0.374255645675
33,68538120790,14970225827,0.34269060395,0.374255645675
34,68538120790,14970225827,0.34269060395,0.374255645675
35,68538120790,14970225827,0.34269060395,0.374255645675
36,68538120790,14970225827,0.34269060395,0.374255645675
37,68538120790,14970225827,0.34269060395,0.374255645675
38,68538120790,14970225827,0.34269060395,0.374255645675
39,68538120790,14970225827,0.34269060395,0.374255645675
40,66547264624,14293237739,0.33273632312,0.357330943475
41,66547264624,14293237739,0.33273632312,0.357330943475
42,66547264624,14293237739,0.33273632312,0.357330943475
43,66547264624,14293237739,0.33273632312,0.357330943475
44,66547264624,14293237739,0.33273632312,0.357330943475
45,66547264624,14293237739,0.33273632312,0.357330943475
46,66547264624,14293237739,0.33273632312,0.357330943475
47,66547264624,14293237739,0.33273632312,0.357330943475
48,66547264624,14293237739,0.33273632312,0.357330943475
49,66547264624,14293237739,0.33273632312,0.357330943475
50,66547264624,14293237739,0.33273632312,0.357330943475
51,66547264624,14293237739,0.33273632312,0.357330943475
52,66547264624,14293237739,0.33273632312,0.357330943475
53,66547264624,14293237739,0.33273632312,0.357330943475
54,66547264624,14293237739,0.33273632312,0.357330943475
55,66547264624,14293237739,0.33273632312,0.357330943475
56,66547264624,14293237739,0.33273632312,0.357330943475
57,66547264624,14293237739,0.33273632312,0.357330943475
58,66547264624,14293237739,0.33273632312,0.357330943475
59,66547264624,14293237739,0.33273632312,0.357330943475
60,84686198712,13627158544,0.42343099356,0.3406789636
61,84686198712,13627158544,0.42343099356,0.3406789636
62,84686198712,13627158544,0.42343099356,0.3406789636
63,84686198712,13627158544,0.42343099356,0.3406789636
64,84686198712,13627158544,0.42343099356,0.3406789636
65,84686198712,13627158544,0.42343099356,0.3406789636
66,84686198712,13627158544,0.42343099356,0.3406789636
67,84686198712,13627158544,0.42343099356,0.3406789636
68,84686198712,13627158544,0.42343099356,0.3406789636
69,84686198712,13627158544,0.42343099356,0.3406789636
70,84686198712,13627158544,0.42343099356,0.3406789636
71,84686198712,13627158544,0.42343099356,0.3406789636
72,84686198712,13627158544,0.42343099356,0.3406789636
73,84686198712,13627158544,0.42343099356,0.3406789636
74,84686198712,13627158544,0.42343099356,0.3406789636
75,84686198712,13627158544,0.42343099356,0.3406789636
76,84686198712,13627158544,0.42343099356,0.3406789636
77,84686198712,13627158544,0.42343099356,0.3406789636
78,84686198712,13627158544,0.42343099356,0.3406789636
79,84686198712,13627158544,0.42343099356,0.3406789636
80,78303721904,13281899851,0.39151860952,0.332047496275
81,78303721904,13281899851,0.39151860952,0.332047496275
82,78303721904,13281899851,0.39151860952,0.332047496275
83,78303721904,13281899851,0.39151860952,0.332047496275
84,78303721904,13281899851,0.39151860952,0.332047496275
85,78303721904,13281899851,0.39151860952,0.332047496275
86,78303721904,13281899851,0.39151860952,0.332047496275
87,78303721904,13281899851,0.39151860952,0.332047496275
88,78303721904,13281899851,0.39151860952,0.332047496275
89,78303721904,13281899851,0.39151860952,0.332047496275
90,78303721904,13281899851,0.39151860952,0.332047496275
91,78303721904,13281899851,0.39151860952,0.332047496275
92,78303721904,13281899851,0.39151860952,0.332047496275
93,78303721904,13281899851,0.39151860952,0.332047496275
94,78303721904,13281899851,0.39151860952,0.332047496275
95,78303721904,13281899851,0.39151860952,0.332047496275
96,78303721904,13281899851,0.39151860952,0.332047496275
97,78303721904,13281899851,0.39151860952,0.332047496275
98,78303721904,13281899851,0.39151860952,0.332047496275
99,78303721904,13281899851,0.39151860952,0.332047496275
100,67531404446,13262956543,0.33765702223,0.331573913575
101,67531404446,13262956543,0.33765702223,0.331573913575
102,67531404446,13262956543,0.33765702223,0.331573913575
103,67531404446,13262956543,0.33765702223,0.331573913575
104,67531404446,13262956543,0.33765702223,0.331573913575
105,67531404446,13262956543,0.33765702223,0.331573913575
106,67531404446,13262956543,0.33765702223,0.331573913575
107,67531404446,13262956543,0.33765702223,0.331573913575
108,67531404446,13262956543,0.33765702223,0.331573913575
109,67531404446,13262956543,0.33765702223,0.331573913575
110,67531404446,13262956543,0.33765702223,0.331573913575
111,67531404446,13262956543,0.33765702223,0.331573913575
112,67531404446,13262956543,0.33765702223,0.331573913575
113,67531404446,13262956543,0.33765702223,0.331573913575
114,67531404446,13262956543,0.33765702223,0.331573913575
115,67531404446,13262956543,0.33765702223,0.331573913575
116,67531404446,13262956543,0.33765702223,0.331573913575
117,67531404446,13262956543,0.33765702223,0.331573913575
118,67531404446,13262956543,0.33765702223,0.331573913575
119,67531404446,13262956543,0.33765702223,0.331573913575
120,66341914440,13689410061,0.3317095722,0.342235251525
121,66341914440,13689410061,0.3317095722,0.342235251525
122,66341914440,13689410061,0.3317095722,0.342235251525
123,66341914440,13689410061,0.3317095722,0.342235251525
124,66341914440,13689410061,0.3317095722,0.342235251525
125,66341914440,13689410061,0.3317095722,0.342235251525
126,66341914440,13689410061,0.3317095722,0.342235251525
127,66341914440,13689410061,0.3317095722,0.342235251525
128,66341914440,13689410061,0.3317095722,0.342235251525
129,66341914440,13689410061,0.3317095722,0.342235251525
130,66341914440,13689410061,0.3317095722,0.342235251525
131,66341914440,13689410061,0.3317095722,0.342235251525
132,66341914440,13689410061,0.3317095722,0.342235251525
133,66341914440,13689410061,0.3317095722,0.342235251525
134,66341914440,13689410061,0.3317095722,0.342235251525
135,66341914440,13689410061,0.3317095722,0.342235251525
136,66341914440,13689410061,0.3317095722,0.342235251525
137,66341914440,13689410061,0.3317095722,0.342235251525
138,66341914440,13689410061,0.3317095722,0.342235251525
139,66341914440,13689410061,0.3317095722,0.342235251525
140,74467305131,13880976742,0.372336525655,0.34702441855
141,74467305131,13880976742,0.372336525655,0.34702441855
142,74467305131,13880976742,0.372336525655,0.34702441855
143,74467305131,13880976742,0.372336525655,0.34702441855
144,74467305131,13880976742,0.372336525655,0.34702441855
145,74467305131,13880976742,0.372336525655,0.34702441855
146,74467305131,13880976742,0.372336525655,0.34702441855
147,74467305131,13880976742,0.372336525655,0.34702441855
148,74467305131,13880976742,0.372336525655,0.34702441855
149,74467305131,13880976742,0.372336525655,0.34702441855
150,74467305131,13880976742,0.372336525655,0.34702441855
151,74467305131,13880976742,0.372336525655,0.34702441855
152,74467305131,13880976742,0.372336525655,0.34702441855
153,74467305131,13880976742,0.372336525655,0.34702441855
154,74467305131,13880976742,0.372336525655,0.34702441855
155,74467305131,13880976742,0.372336525655,0.34702441855
156,74467305131,13880976742,0.372336525655,0.34702441855
157,74467305131,13880976742,0.372336525655,0.34702441855
158,74467305131,13880976742,0.372336525655,0.34702441855
159,74467305131,13880976742,0.372336525655,0.34702441855
160,64370408107,14901224735,0.321852040535,0.372530618375
161,64370408107,14901224735,0.321852040535,0.372530618375
162,64370408107,14901224735,0.321852040535,0.372530618375
163,64370408107,14901224735,0.321852040535,0.372530618375
164,64370408107,14901224735,0.321852040535,0.372530618375
165,64370408107,14901224735,0.321852040535,0.372530618375
166,64370408107,14901224735,0.321852040535,0.372530618375
167,64370408107,14901224735,0.321852040535,0.372530618375
168,64370408107,14901224735,0.321852040535,0.372530618375
169,64370408107,14901224735,0.321852040535,0.372530618375
170,64370408107,14901224735,0.321852040535,0.372530618375
171,64370408107,14901224735,0.321852040535,0.372530618375
172,64370408107,14901224735,0.321852040535,0.372530618375
173,64370408107,14901224735,0.321852040535,0.372530618375
174,64370408107,14901224735,0.321852040535,0.372530618375
175,64370408107,14901224735,0.321852040535,0.372530618375
176,64370408107,14901224735,0.321852040535,0.372530618375
177,64370408107,14901224735,0.321852040535,0.372530618375
178,64370408107,14901224735,0.321852040535,0.372530618375
179,64370408107,14901224735,0.321852040535,0.372530618375
180,88558744053,15092199009,0.442793720265,0.377304975225
181,88558744053,15092199009,0.442793720265,0.377304975225
182,88558744053,15092199009,0.442793720265,0.377304975225
183,88558744053,15092199009,0.442793720265,0.377304975225
184,88558744053,15092199009,0.442793720265,0.377304975225
185,88558744053,15092199009,0.442793720265,0.377304975225
186,88558744053,15092199009,0.442793720265,0.377304975225
187,88558744053,15092199009,0.442793720265,0.377304975225
188,88558744053,15092199009,0.442793720265,0.377304975225
189,88558744053,15092199009,0.442793720265,0.377304975225
190,88558744053,15092199009,0.442793720265,0.377304975225
191,88558744053,15092199009,0.442793720265,0.377304975225
192,88558744053,15092199009,0.442793720265,0.377304975225
193,88558744053,15092199009,0.442793720265,0.377304975225
194,88558744053,15092199009,0.442793720265,0.377304975225
195,88558744053,15092199009,0.442793720265,0.377304975225
196,88558744053,15092199009,0.442793720265,0.377304975225
197,88558744053,15092199009,0.442793720265,0.377304975225
198,88558744053,15092199009,0.442793720265,0.377304975225
199,88558744053,15092199009,0.442793720265,0.377304975225
200,89799221458,19061505339,0.44899610729,0.476537633475
201,89799221458,19061505339,0.44899610729,0.476537633475
202,89799221458,19061505339,0.44899610729,0.476537633475
203,89799221458,19061505339,0.44899610729,0.476537633475
204,89799221458,19061505339,0.44899610729,0.476537633475
205,89799221458,19061505339,0.44899610729,0.476537633475
206,89799221458,19061505339,0.44899610729,0.476537633475
207,89799221458,19061505339,0.44899610729,0.476537633475
208,89799221458,19061505339,0.44899610729,0.476537633475
209,89799221458,19061505339,0.44899610729,0.476537633475
210,89799221458,19061505339,0.44899610729,0.476537633475
211,89799221458,19061505339,0.44899610729,0.476537633475
212,89799221458,19061505339,0.44899610729,0.476537633475
213,89799221458,19061505339,0.44899610729,0.476537633475
214,89799221458,19061505339,0.44899610729,0.476537633475
215,89799221458,19061505339,0.44899610729,0.476537633475
216,89799221458,19061505339,0.44899610729,0.476537633475
217,89799221458,19061505339,0.44899610729,0.476537633475
218,89799221458,19061505339,0.44899610729,0.476537633475
219,89799221458,19061505339,0.44899610729,0.476537633475
220,73068041603,21212234370,0.365340208015,0.53030585925
221,73068041603,21212234370,0.365340208015,0.53030585925
222,73068041603,21212234370,0.365340208015,0.53030585925
223,73068041603,21212234370,0.365340208015,0.53030585925
224,73068041603,21212234370,0.365340208015,0.53030585925
225,73068041603,21212234370,0.365340208015,0.53030585925
226,73068041603,21212234370,0.365340208015,0.53030585925
227,73068041603,21212234370,0.365340208015,0.53030585925
228,73068041603,21212234370,0.365340208015,0.53030585925
229,73068041603,21212234370,0.365340208015,0.53030585925
230,73068041603,21212234370,0.365340208015,0.53030585925
231,73068041603,21212234370,0.365340208015,0.53030585925
232,73068041603,21212234370,0.365340208015,0.53030585925
233,73068041603,21212234370,0.365340208015,0.53030585925
234,73068041603,21212234370,0.365340208015,0.53030585925
235,73068041603,21212234370,0.365340208015,0.53030585925
236,73068041603,21212234370,0.365340208015,0.53030585925
237,73068041603,21212234370,0.365340208015,0.53030585925
238,73068041603,21212234370,0.365340208015,0.53030585925
239,73068041603,21212234370,0.365340208015,0.53030585925
240,73121262446,20568508229,0.36560631223,0.514212705725
241,73121262446,20568508229,0.36560631223,0.514212705725
242,73121262446,20568508229,0.36560631223,0.514212705725
243,73121262446,20568508229,0.36560631223,0.514212705725
244,73121262446,20568508229,0.36560631223,0.514212705725
245,73121262446,20568508229,0.36560631223,0.514212705725
246,73121262446,20568508229,0.36560631223,0.514212705725
247,73121262446,20568508229,0.36560631223,0.514212705725
248,73121262446,20568508229,0.36560631223,0.514212705725
249,73121262446,20568508229,0.36560631223,0.514212705725
250,73121262446,20568508229,0.36560631223,0.514212705725
251,73121262446,20568508229,0.36560631223,0.514212705725
252,73121262446,20568508229,0.36560631223,0.514212705725
253,73121262446,20568508229,0.36560631223,0.514212705725
254,73121262446,20568508229,0.36560631223,0.514212705725
255,73121262446,20568508229,0.36560631223,0.514212705725
256,73121262446,20568508229,0.36560631223,0.514212705725
257,73121262446,20568508229,0.36560631223,0.514212705725
258,73121262446,20568508229,0.36560631223,0.514212705725
259,73121262446,20568508229,0.36560631223,0.514212705725
260,79179451523,20908223145,0.395897257615,0.522705578625
261,79179451523,20908223145,0.395897257615,0.522705578625
262,79179451523,20908223145,0.395897257615,0.522705578625
263,79179451523,20908223145,0.395897257615,0.522705578625
264,79179451523,20908223145,0.395897257615,0.522705578625
265,79179451523,20908223145,0.395897257615,0.522705578625
266,79179451523,20908223145,0.395897257615,0.522705578625
267,79179451523,20908223145,0.395897257615,0.522705578625
268,79179451523,20908223145,0.395897257615,0.522705578625
269,79179451523,20908223145,0.395897257615,0.522705578625
270,79179451523,20908223145,0.395897257615,0.522705578625
271,79179451523,20908223145,0.395897257615,0.522705578625
272,79179451523,20908223145,0.395897257615,0.522705578625
273,79179451523,20908223145,0.395897257615,0.522705578625
274,79179451523,20908223145,0.395897257615,0.522705578625
275,79179451523,20908223145,0.395897257615,0.522705578625
276,79179451523,20908223145,0.395897257615,0.522705578625
277,79179451523,20908223145,0.395897257615,0.522705578625
278,79179451523,20908223145,0.395897257615,0.522705578625
279,79179451523,20908223145,0.395897257615,0.522705578625
280,72298169429,20113725015,0.361490847145,0.502843125375
281,72298169429,20113725015,0.361490847145,0.502843125375
282,72298169429,20113725015,0.361490847145,0.502843125375
283,72298169429,20113725015,0.361490847145,0.502843125375
284,72298169429,20113725015,0.361490847145,0.502843125375
285,72298169429,20113725015,0.361490847145,0.502843125375
286,72298169429,20113725015,0.361490847145,0.502843125375
287,72298169429,20113725015,0.361490847145,0.502843125375
288,72298169429,20113725015,0.361490847145,0.502843125375
289,72298169429,20113725015,0.361490847145,0.502843125375
290,72298169429,20113725015,0.361490847145,0.502843125375
291,72298169429,20113725015,0.361490847145,0.502843125375
292,72298169429,20113725015,0.361490847145,0.502843125375
293,72298169429,20113725015,0.361490847145,0.502843125375
294,72298169429,20113725015,0.361490847145,0.502843125375
295,72298169429,20113725015,0.361490847145,0.502843125375
296,72298169429,20113725015,0.361490847145,0.502843125375
297,72298169429,20113725015,0.361490847145,0.502843125375
298,72298169429,20113725015,0.361490847145,0.502843125375
299,72298169429,20113725015,0.361490847145,0.502843125375
300,73827539137,19391714408,0.369137695685,0.4847928602
301,73827539137,19391714408,0.369137695685,0.4847928602
302,73827539137,19391714408,0.369137695685,0.4847928602
303,73827539137,19391714408,0.369137695685,0.4847928602
304,73827539137,19391714408,0.369137695685,0.4847928602
305,73827539137,19391714408,0.369137695685,0.4847928602
306,73827539137,19391714408,0.369137695685,0.4847928602
307,73827539137,19391714408,0.369137695685,0.4847928602
308,73827539137,19391714408,0.369137695685,0.4847928602
309,73827539137,19391714408,0.369137695685,0.4847928602
310,73827539137,19391714408,0.369137695685,0.4847928602
311,73827539137,19391714408,0.369137695685,0.4847928602
312,73827539137,19391714408,0.369137695685,0.4847928602
313,73827539137,19391714408,0.369137695685,0.4847928602
314,73827539137,19391714408,0.369137695685,0.4847928602
315,73827539137,19391714408,0.369137695685,0.4847928602
316,73827539137,19391714408,0.369137695685,0.4847928602
317,73827539137,19391714408,0.369137695685,0.4847928602
318,73827539137,19391714408,0.369137695685,0.4847928602
319,73827539137,19391714408,0.369137695685,0.4847928602
320,87531613479,20055611442,0.437658067395,0.50139028605
321,87531613479,20055611442,0.437658067395,0.50139028605
322,87531613479,20055611442,0.437658067395,0.50139028605
323,87531613479,20055611442,0.437658067395,0.50139028605
324,87531613479,20055611442,0.437658067395,0.50139028605
325,87531613479,20055611442,0.437658067395,0.50139028605
326,87531613479,20055611442,0.437658067395,0.50139028605
327,87531613479,20055611442,0.437658067395,0.50139028605
328,87531613479,20055611442,0.437658067395,0.50139028605
329,87531613479,20055611442,0.437658067395,0.50139028605
330,87531613479,20055611442,0.437658067395,0.50139028605
331,87531613479,20055611442,0.437658067395,0.50139028605
332,87531613479,20055611442,0.437658067395,0.50139028605
333,87531613479,20055611442,0.437658067395,0.50139028605
334,87531613479,20055611442,0.437658067395,0.50139028605
335,87531613479,20055611442,0.437658067395,0.50139028605
336,87531613479,20055611442,0.437658067395,0.50139028605
337,87531613479,20055611442,0.437658067395,0.50139028605
338,87531613479,20055611442,0.437658067395,0.50139028605
339,87531613479,20055611442,0.437658067395,0.50139028605
340,88787117912,19214460979,0.44393558956,0.480361524475
341,88787117912,19214460979,0.44393558956,0.480361524475
342,88787117912,19214460979,0.44393558956,0.480361524475
343,88787117912,19214460979,0.44393558956,0.480361524475
344,88787117912,19214460979,0.44393558956,0.480361524475
345,88787117912,19214460979,0.44393558956,0.480361524475
346,88787117912,19214460979,0.44393558956,0.480361524475
347,88787117912,19214460979,0.44393558956,0.480361524475
348,88787117912,19214460979,0.44393558956,0.480361524475
349,88787117912,19214460979,0.44393558956,0.480361524475
350,88787117912,19214460979,0.44393558956,0.480361524475
351,88787117912,19214460979,0.44393558956,0.480361524475
352,88787117912,19214460979,0.44393558956,0.480361524475
353,88787117912,19214460979,0.44393558956,0.480361524475
354,88787117912,19214460979,0.44393558956,0.480361524475
355,88787117912,19214460979,0.44393558956,0.480361524475
356,88787117912,19214460979,0.44393558956,0.480361524475
357,88787117912,19214460979,0.44393558956,0.480361524475
358,88787117912,19214460979,0.44393558956,0.480361524475
359,88787117912,19214460979,0.44393558956,0.480361524475
360,97773247267,18064252990,0.488866236335,0.45160632475
361,97773247267,18064252990,0.488866236335,0.45160632475
362,97773247267,18064252990,0.488866236335,0.45160632475
363,97773247267,18064252990,0.488866236335,0.45160632475
364,97773247267,18064252990,0.488866236335,0.45160632475
365,97773247267,18064252990,0.488866236335,0.45160632475
366,97773247267,18064252990,0.488866236335,0.45160632475
367,97773247267,18064252990,0.488866236335,0.45160632475
368,97773247267,18064252990,0.488866236335,0.45160632475
369,97773247267,18064252990,0.488866236335,0.45160632475
370,97773247267,18064252990,0.488866236335,0.45160632475
371,97773247267,18064252990,0.488866236335,0.45160632475
372,97773247267,18064252990,0.488866236335,0.45160632475
373,97773247267,18064252990,0.488866236335,0.45160632475
374,97773247267,18064252990,0.488866236335,0.45160632475
375,97773247267,18064252990,0.488866236335,0.45160632475
376,97773247267,18064252990,0.488866236335,0.45160632475
377,97773247267,18064252990,0.488866236335,0.45160632475
378,97773247267,18064252990,0.488866236335,0.45160632475
379,97773247267,18064252990,0.488866236335,0.45160632475
380,98046288756,16186094893,0.49023144378,0.404652372325
381,98046288756,16186094893,0.49023144378,0.404652372325
382,98046288756,16186094893,0.49023144378,0.404652372325
383,98046288756,16186094893,0.49023144378,0.404652372325
384,98046288756,16186094893,0.49023144378,0.404652372325
385,98046288756,16186094893,0.49023144378,0.404652372325
386,98046288756,16186094893,0.49023144378,0.404652372325
387,98046288756,16186094893,0.49023144378,0.404652372325
388,98046288756,16186094893,0.49023144378,0.404652372325
389,98046288756,16186094893,0.49023144378,0.404652372325
390,98046288756,16186094893,0.49023144378,0.404652372325
391,98046288756,16186094893,0.49023144378,0.404652372325
392,98046288756,16186094893,0.49023144378,0.404652372325
393,98046288756,16186094893,0.49023144378,0.404652372325
394,98046288756,16186094893,0.49023144378,0.404652372325
395,98046288756,16186094893,0.49023144378,0.404652372325
396,98046288756,16186094893,0.49023144378,0.404652372325
397,98046288756,16186094893,0.49023144378,0.404652372325
398,98046288756,16186094893,0.49023144378,0.404652372325
399,98046288756,16186094893,0.49023144378,0.404652372325
400,81553308516,17762189149,0.40776654258,0.444054728725
401,81553308516,17762189149,0.40776654258,0.444054728725
402,81553308516,17762189149,0.40776654258,0.444054728725
403,81553308516,17762189149,0.40776654258,0.444054728725
404,81553308516,17762189149,0.40776654258,0.444054728725
405,81553308516,17762189149,0.40776654258,0.444054728725
406,81553308516,17762189149,0.40776654258,0.444054728725
407,81553308516,17762189149,0.40776654258,0.444054728725
408,81553308516,17762189149,0.40776654258,0.444054728725
409,81553308516,17762189149,0.40776654258,0.444054728725
410,81553308516,17762189149,0.40776654258,0.444054728725
411,81553308516,17762189149,0.40776654258,0.444054728725
412,81553308516,17762189149,0.40776654258,0.444054728725
413,81553308516,17762189149,0.40776654258,0.444054728725
414,81553308516,17762189149,0.40776654258,0.444054728725
415,81553308516,17762189149,0.40776654258,0.444054728725
416,81553308516,17762189149,0.40776654258,0.444054728725
417,81553308516,17762189149,0.40776654258,0.444054728725
418,81553308516,17762189149,0.40776654258,0.444054728725
419,81553308516,17762189149,0.40776654258,0.444054728725
420,76665412227,16557177544,0.383327061135,0.4139294386
421,76665412227,16557177544,0.383327061135,0.4139294386
422,76665412227,16557177544,0.383327061135,0.4139294386
423,76665412227,16557177544,0.383327061135,0.4139294386
424,76665412227,16557177544,0.383327061135,0.4139294386
425,76665412227,16557177544,0.383327061135,0.4139294386
426,76665412227,16557177544,0.383327061135,0.4139294386
427,76665412227,16557177544,0.383327061135,0.4139294386
428,76665412227,16557177544,0.383327061135,0.4139294386
429,76665412227,16557177544,0.383327061135,0.4139294386
430,76665412227,16557177544,0.383327061135,0.4139294386
431,76665412227,16557177544,0.383327061135,0.4139294386
432,76665412227,16557177544,0.383327061135,0.4139294386
433,76665412227,16557177544,0.383327061135,0.4139294386
434,76665412227,16557177544,0.383327061135,0.4139294386
435,76665412227,16557177544,0.383327061135,0.4139294386
436,76665412227,16557177544,0.383327061135,0.4139294386
437,76665412227,16557177544,0.383327061135,0.4139294386
438,76665412227,16557177544,0.383327061135,0.4139294386
439,76665412227,16557177544,0.383327061135,0.4139294386
440,82855940745,16786799570,0.414279703725,0.41966998925
441,82855940745,16786799570,0.414279703725,0.41966998925
442,82855940745,16786799570,0.414279703725,0.41966998925
443,82855940745,16786799570,0.414279703725,0.41966998925
444,82855940745,16786799570,0.414279703725,0.41966998925
445,82855940745,16786799570,0.414279703725,0.41966998925
446,82855940745,16786799570,0.414279703725,0.41966998925
447,82855940745,16786799570,0.414279703725,0.41966998925
448,82855940745,16786799570,0.414279703725,0.41966998925
449,82855940745,16786799570,0.414279703725,0.41966998925
450,82855940745,16786799570,0.414279703725,0.41966998925
451,82855940745,16786799570,0.414279703725,0.41966998925
452,82855940745,16786799570,0.414279703725,0.41966998925
453,82855940745,16786799570,0.414279703725,0.41966998925
454,82855940745,16786799570,0.414279703725,0.41966998925
455,82855940745,16786799570,0.414279703725,0.41966998925
456,82855940745,16786799570,0.414279703725,0.41966998925
457,82855940745,16786799570,0.414279703725,0.41966998925
458,82855940745,16786799570,0.414279703725,0.41966998925
459,82855940745,16786799570,0.414279703725,0.41966998925
460,82706242293,16731888108,0.413531211465,0.4182972027
461,82706242293,16731888108,0.413531211465,0.4182972027
462,82706242293,16731888108,0.413531211465,0.4182972027
463,82706242293,16731888108,0.413531211465,0.4182972027
464,82706242293,16731888108,0.413531211465,0.4182972027
465,82706242293,16731888108,0.413531211465,0.4182972027
466,82706242293,16731888108,0.413531211465,0.4182972027
467,82706242293,16731888108,0.413531211465,0.4182972027
468,82706242293,16731888108,0.413531211465,0.4182972027
469,82706242293,16731888108,0.413531211465,0.4182972027
470,82706242293,16731888108,0.413531211465,0.4182972027
471,82706242293,16731888108,0.413531211465,0.4182972027
472,82706242293,16731888108,0.413531211465,0.4182972027
473,82706242293,16731888108,0.413531211465,0.4182972027
474,82706242293,16731888108,0.413531211465,0.4182972027
475,82706242293,16731888108,0.413531211465,0.4182972027
476,82706242293,16731888108,0.413531211465,0.4182972027
477,82706242293,16731888108,0.413531211465,0.4182972027
478,82706242293,16731888108,0.413531211465,0.4182972027
479,82706242293,16731888108,0.413531211465,0.4182972027
480,80270151343,17487518710,0.401350756715,0.43718796775
481,80270151343,17487518710,0.401350756715,0.43718796775
482,80270151343,17487518710,0.401350756715,0.43718796775
483,80270151343,17487518710,0.401350756715,0.43718796775
484,80270151343,17487518710,0.401350756715,0.43718796775
485,80270151343,17487518710,0.401350756715,0.43718796775
486,80270151343,17487518710,0.401350756715,0.43718796775
487,80270151343,17487518710,0.401350756715,0.43718796775
488,80270151343,17487518710,0.401350756715,0.43718796775
489,80270151343,17487518710,0.401350756715,0.43718796775
490,80270151343,17487518710,0.401350756715,0.43718796775
491,80270151343,17487518710,0.401350756715,0.43718796775
492,80270151343,17487518710,0.401350756715,0.43718796775
493,80270151343,17487518710,0.401350756715,0.43718796775
494,80270151343,17487518710,0.401350756715,0.43718796775
495,80270151343,17487518710,0.401350756715,0.43718796775
496,80270151343,17487518710,0.401350756715,0.43718796775
497,80270151343,17487518710,0.401350756715,0.43718796775
498,80270151343,17487518710,0.401350756715,0.43718796775
499,80270151343,17487518710,0.401350756715,0.43718796775
500,87632135034,17085820032,0.43816067517,0.4271455008
501,87632135034,17085820032,0.43816067517,0.4271455008
502,87632135034,17085820032,0.43816067517,0.4271455008
503,87632135034,17085820032,0.43816067517,0.4271455008
504,87632135034,17085820032,0.43816067517,0.4271455008
505,87632135034,17085820032,0.43816067517,0.4271455008
506,87632135034,17085820032,0.43816067517,0.4271455008
507,87632135034,17085820032,0.43816067517,0.4271455008
508,87632135034,17085820032,0.43816067517,0.4271455008
509,87632135034,17085820032,0.43816067517,0.4271455008
510,87632135034,17085820032,0.43816067517,0.4271455008
511,87632135034,17085820032,0.43816067517,0.4271455008
512,87632135034,17085820032,0.43816067517,0.4271455008
513,87632135034,17085820032,0.43816067517,0.4271455008
514,87632135034,17085820032,0.43816067517,0.4271455008
515,87632135034,17085820032,0.43816067517,0.4271455008
516,87632135034,17085820032,0.43816067517,0.4271455008
517,87632135034,17085820032,0.43816067517,0.4271455008
518,87632135034,17085820032,0.43816067517,0.4271455008
519,87632135034,17085820032,0.43816067517,0.4271455008
520,82390710929,16675489417,0.411953554645,0.416887235425


==> data/link_utilization_distribution_example.csv <==
index,utilization
0,0.0
1,8.9755e-08
2,9.66e-08
3,1.092e-07
4,2.44625e-07
5,5.14725e-07
6,5.86425e-07
7,6.83625e-07
8,7.911078000000002e-07
9,8.8685e-07
10,1.038325e-06
11,1.69617e-06
12,2.670925e-06
13,3.7252e-06
14,4.383325e-06
15,5.42157e-06
16,7.5453e-06
17,9.157947500000131e-06
18,1.0310925e-05
19,1.1127425e-05
20,1.332055e-05
21,1.6024075e-05
22,2.527536e-05
23,3.0051025e-05
24,4.1122175e-05
25,6.69621625e-05
26,0.000111609425
27,0.000185914325
28,0.0003967758
29,0.001298641
30,0.00224893823
31,0.002603056325
32,0.003113536275
33,0.005201599620750016
34,0.00677490738
35,0.00752551303
36,0.008482168225
37,0.01065629457
38,0.012572904075
39,0.014344606005
40,0.01578250411
41,0.018076543425
42,0.02083664374
43,0.022339995015
44,0.02345678087
45,0.02461315288
46,0.0261451047
47,0.029162938635
48,0.0313175366
49,0.03343037794
50,0.03527890465
51,0.036659960675
52,0.038583823175
53,0.0410126912
54,0.043800118175
55,0.048224862785
56,0.05438457527
57,0.05850695209
58,0.06133288228
59,0.06520404617
60,0.06777079317
61,0.0727829741
62,0.07633319964
63,0.082616330175
64,0.086878969975
65,0.09420378848
66,0.09810131272
67,0.101191903605
68,0.10871629358
69,0.115554990105
70,0.12858983758333334
71,0.13751804918
72,0.14815437027
73,0.157191833875
74,0.16808570581
75,0.177256874175
76,0.18576652123920007
77,0.195260753055
78,0.20150457166
79,0.20851857482
80,0.212463778465
81,0.21803906947
82,0.22221933731
83,0.22936687838666667
84,0.23422833583692965
85,0.23920214114
86,0.24832729606666668
87,0.255373098685
88,0.260547664175
89,0.26564857904
90,0.273975108565
91,0.28117039363
92,0.2913490916010009
93,0.3032062822
94,0.318657828935
95,0.33273632312
96,0.34570695658
97,0.365340208015
98,0.385932168885
99,0.43718796775
100,0.53030585925


==> data/network_load_results_a010.csv <==
batch,cdf_gfu_growth_i,cdf_gfu_growth_a,cdf_gfu_growth_b,cdf_gfu_growth_c,cdf_mean_saturation_i,cdf_mean_saturation_a,cdf_mean_saturation_b,cdf_mean_saturation_c,cdf_saturation_i,cdf_saturation_a,cdf_saturation_b,cdf_saturation_c,p_gfu_growth_i,p_gfu_growth_a,p_gfu_growth_b,p_gfu_growth_c,p_mean_saturation_i,p_mean_saturation_a,p_mean_saturation_b,p_mean_saturation_c,p_saturation_i,p_saturation_a,p_saturation_b,p_saturation_c,uscore_gfu_growth_i,uscore_gfu_growth_a,uscore_gfu_growth_b,uscore_gfu_growth_c,uscore_mean_saturation_i,uscore_mean_saturation_a,uscore_mean_saturation_b,uscore_mean_saturation_c,uscore_saturation_i,uscore_saturation_a,uscore_saturation_b,uscore_saturation_c
abilene-002g,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.029908225648132003,0.24568662737611702,0.261912070629848,0.31355165470553004,0.01843695495407706,0.2399099270978943,0.25554684952284945,0.3041366871931004,0.03323344375,0.25169878001008067,0.264555193608871,0.3053646120228495,0.01,0.0,0.0,0.0,0.01,0.0,0.0,0.0,0.01,0.0,0.0,0.0
abilene-004g,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.029908225648132003,0.45927824276178203,0.474041669492804,0.524111092090348,0.01843695495407706,0.44600290517361096,0.46159183425627237,0.5097985721830196,0.03323344375,0.4533398269455646,0.4707327065322581,0.5251379033165323,0.01,0.0,0.0,0.0,0.01,0.0,0.0,0.0,0.01,0.0,0.0,0.0
abilene-006g,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0009360374414976169,0.010140405616224646,0.029908225648132003,0.6701909732864471,0.686611486246486,0.7371998062974311,0.01843695495407706,0.6520404481642026,0.6679339737612009,0.714410609765905,0.03323344375,0.6548175922479839,0.672158978981855,0.7378678062399194,0.01,0.0,0.0,0.0,0.01,0.0,0.0,0.0,0.01,0.0,0.0009360374414976169,0.010140405616224646
geant-005g,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.284566750632374,0.292069639635398,0.29370009569257804,0.30489026285014204,0.10014420432625003,0.18089441493087122,0.1925096254747728,0.22284080786242424,0.273975108565,0.3175917011750001,0.3198194421825,0.332051023694,0.0,0.0,0.0,0.0,0.008464491362763915,0.0,0.0,0.0,0.006660486826033852,0.002880387366951667,0.003212353864945036,0.0037072500436224043
geant-010g,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00013086721340083152,0.285126898376434,0.32673823866712604,0.32953178374367603,0.35246256496197104,0.10014420432625003,0.2549907361257954,0.26707073312907187,0.29736871374117435,0.273975108565,0.418794933365,0.41934822636150015,0.4237387615480001,0.0,0.0,0.0,0.0,0.008464491362763915,0.0,0.0,0.0,0.006660486826033852,0.0016074856046065257,0.0016851334845576686,0.0019185133484557956
geant-015g,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006325248647705006,0.000807014482638313,0.002464665852381809,0.284675077217248,0.37926622206326904,0.38651371070585205,0.414034548175625,0.10014420432625003,0.32913315176198865,0.340857596100303,0.3718167414977272,0.273975108565,0.5567369554475001,0.5511147626680001,0.5476981401320001,0.0,0.0,0.0,0.0,0.008464491362763915,0.0,0.0,0.0,0.006660486826033852,0.0013773774210434023,0.0015568836154249122,0.0032352556272902014
polska-020m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23894526647889153,0.42668683065760504,0.44144065640783453,0.5154142108066011,0.20407649305555559,0.4092624061111112,0.42617577527777784,0.49966172736111114,0.235265635,0.43799299999999997,0.44851407499999996,0.51139758,0.00062015503875969,0.0,0.0,0.0,0.0019379844961240312,0.0,0.0,0.0,0.002666881998277347,0.0,0.0,6.459948320413437e-06
polska-040m,0.0,0.0,0.0,0.003875968992248069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00586778639104224,0.2383868280964645,0.6231913977751735,0.639079027545927,0.713454862818751,0.20407649305555559,0.609618197361111,0.6259667209722223,0.6967642809722223,0.235265635,0.63771419,0.64893075,0.711756955,0.0006007751937984497,0.0,0.0,0.003875968992248069,0.0019379844961240312,0.0,0.0,0.0,0.002666881998277347,0.0,0.0,0.00586778639104224
polska-060m,0.0,0.0,0.013565891472868241,0.10852713178294571,0.0,0.0,0.007751937984496138,0.0968992248062015,0.0,0.029661929371231688,0.0376830318690784,0.11229543496985361,0.23894508370504053,0.825437904256,0.8399501929837636,0.91430957179978,0.20407649305555559,0.8094648066666665,0.8268538876388889,0.8964129706944444,0.235265635,0.8377894699999999,0.8485836099999999,0.9108313299999999,0.0006395348837209303,0.0,0.013565891472868241,0.10852713178294571,0.0019379844961240312,0.0,0.007751937984496138,0.0968992248062015,0.002666881998277347,0.029661929371231684,0.0376830318690784,0.11229543496985361


==> data/network_load_results_bw_a010.csv <==
batch,cdf_gfu_growth_i,cdf_gfu_growth_a,cdf_gfu_growth_b,cdf_gfu_growth_c,cdf_gfu_risk_i,cdf_gfu_risk_a,cdf_gfu_risk_b,cdf_gfu_risk_c,cdf_mean_saturation_i,cdf_mean_saturation_a,cdf_mean_saturation_b,cdf_mean_saturation_c,cdf_saturation_i,cdf_saturation_a,cdf_saturation_b,cdf_saturation_c,p_gfu_growth_i,p_gfu_growth_a,p_gfu_growth_b,p_gfu_growth_c,p_gfu_risk_i,p_gfu_risk_a,p_gfu_risk_b,p_gfu_risk_c,p_mean_saturation_i,p_mean_saturation_a,p_mean_saturation_b,p_mean_saturation_c,p_saturation_i,p_saturation_a,p_saturation_b,p_saturation_c,uscore_gfu_growth_i,uscore_gfu_growth_a,uscore_gfu_growth_b,uscore_gfu_growth_c,uscore_gfu_risk_i,uscore_gfu_risk_a,uscore_gfu_risk_b,uscore_gfu_risk_c,uscore_mean_saturation_i,uscore_mean_saturation_a,uscore_mean_saturation_b,uscore_mean_saturation_c,uscore_saturation_i,uscore_saturation_a,uscore_saturation_b,uscore_saturation_c,overlay_mean_a,overlay_mean_b,overlay_mean_c,overlay_saturation_cdf_a,overlay_saturation_cdf_b,overlay_saturation_cdf_c,overlay_saturation_p_a,overlay_saturation_p_b,overlay_saturation_p_c,overlay_std_a,overlay_std_b,overlay_std_c,overlay_var_a,overlay_var_b,overlay_var_c
abilene-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.28,0.32,0.37,0.03,0.28,0.32,0.37,0.02,0.27,0.32,0.36,0.03,0.28,0.32,0.36,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.01,2000000000.0,2000000000.0,2000000000.0,0.0,0.0,0.0,0.26,0.3,0.34,299674443.74,599348887.49,899023331.24,8.980477223368544e+16,3.5921908893763674e+17,8.082429501087964e+17
abilene-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.49,0.54,0.58,0.03,0.48,0.53,0.58,0.02,0.48,0.52,0.57,0.03,0.49,0.54,0.57,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,4000000000.0,4000000000.0,4000000000.0,0.0,0.0,0.0,0.48,0.51,0.55,299674443.74,599348887.49,899023331.24,8.980477223273734e+16,3.5921908893906246e+17,8.082429501096252e+17
abilene-h,0.0,0.0,0.0,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.02,0.03,0.7,0.75,0.8,0.03,0.69,0.74,0.79,0.02,0.68,0.73,0.77,0.03,0.69,0.75,0.79,0.1,0.0,0.0,0.01,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.01,0.02,6000000000.0,5999636371.66,5996598423.0,0.0,0.01,0.01,0.68,0.74,0.77,299674443.75,598402423.65,892012473.23,8.98047722358219e+16,3.5808546063132915e+17,7.956862524004575e+17
geant-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.29,0.31,0.31,0.33,0.3,0.32,0.33,0.34,0.1,0.22,0.24,0.26,0.27,0.36,0.36,0.37,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.03,0.03,0.03,7000000000.0,7000000000.0,7000000000.0,0.0,0.0,0.0,0.2,0.21,0.23,998914812.49,1997829624.97,2996744437.46,9.978308026041427e+17,3.9913232104113644e+18,8.980477223422333e+18
geant-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.29,0.37,0.39,0.41,0.3,0.39,0.41,0.43,0.1,0.32,0.35,0.37,0.27,0.52,0.52,0.53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.01,0.01,0.01,14000000000.0,14000000000.0,14000000000.0,0.0,0.0,0.0,0.38,0.4,0.42,998914812.49,1997829624.97,2996744437.46,9.978308026041073e+17,3.9913232104159703e+18,8.980477223435391e+18
geant-h,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.02,0.03,0.28,0.47,0.48,0.5,0.3,0.49,0.51,0.53,0.1,0.43,0.45,0.47,0.27,0.7,0.7,0.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.02,0.03,0.03,21000000000.0,20997402263.64,20988292352.81,0.0,0.01,0.01,0.55,0.58,0.6,998914812.49,1991814947.41,2974912557.79,9.978308026052695e+17,3.967326784716987e+18,8.850104726521958e+18
polska-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24,0.47,0.5,0.54,0.25,0.49,0.51,0.54,0.21,0.46,0.48,0.52,0.24,0.48,0.51,0.54,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.0,0.0,0.0,0.03,0.0,0.0,0.0,24000000.0,24000000.0,24000000.0,0.0,0.0,0.0,0.29,0.33,0.37,2996873.37,5993746.74,8990620.11,8981250004049.58,35924999975432.42,80831250007255.05
polska-m,0.0,0.0,0.0,0.02,0.0,0.0,0.0,0.02,0.0,0.0,0.0,0.01,0.0,0.0,0.0,0.02,0.24,0.71,0.73,0.78,0.25,0.72,0.75,0.79,0.21,0.7,0.72,0.76,0.24,0.72,0.75,0.78,0.01,0.0,0.0,0.02,0.0,0.0,0.0,0.02,0.02,0.0,0.0,0.01,0.03,0.0,0.0,0.02,48000000.0,48000000.0,48000000.0,0.0,0.0,0.0,0.53,0.57,0.61,2996873.37,5993746.74,8990620.11,8981250001374.43,35925000035809.7,80831249973741.0
polska-h,0.0,0.36,0.37,0.39,0.0,0.38,0.39,0.39,0.0,0.24,0.28,0.31,0.0,0.29,0.32,0.33,0.24,0.94,0.97,0.99,0.25,0.95,0.96,0.98,0.21,0.93,0.95,0.97,0.24,0.96,0.99,1.0,0.01,0.36,0.37,0.39,0.0,0.38,0.39,0.39,0.02,0.24,0.28,0.31,0.03,0.29,0.32,0.33,72000000.0,72000000.0,71999549.69,0.0,0.0,0.06,0.76,0.81,0.86,2996873.37,5993746.74,8989197.65,8981250000853.6,35925000006110.42,80805674309037.05


==> data/network_load_results_bw_a015.csv <==
batch,cdf_gfu_growth_i,cdf_gfu_growth_a,cdf_gfu_growth_b,cdf_gfu_growth_c,cdf_gfu_risk_i,cdf_gfu_risk_a,cdf_gfu_risk_b,cdf_gfu_risk_c,cdf_mean_saturation_i,cdf_mean_saturation_a,cdf_mean_saturation_b,cdf_mean_saturation_c,cdf_saturation_i,cdf_saturation_a,cdf_saturation_b,cdf_saturation_c,p_gfu_growth_i,p_gfu_growth_a,p_gfu_growth_b,p_gfu_growth_c,p_gfu_risk_i,p_gfu_risk_a,p_gfu_risk_b,p_gfu_risk_c,p_mean_saturation_i,p_mean_saturation_a,p_mean_saturation_b,p_mean_saturation_c,p_saturation_i,p_saturation_a,p_saturation_b,p_saturation_c,uscore_gfu_growth_i,uscore_gfu_growth_a,uscore_gfu_growth_b,uscore_gfu_growth_c,uscore_gfu_risk_i,uscore_gfu_risk_a,uscore_gfu_risk_b,uscore_gfu_risk_c,uscore_mean_saturation_i,uscore_mean_saturation_a,uscore_mean_saturation_b,uscore_mean_saturation_c,uscore_saturation_i,uscore_saturation_a,uscore_saturation_b,uscore_saturation_c,overlay_mean_a,overlay_mean_b,overlay_mean_c,overlay_saturation_cdf_a,overlay_saturation_cdf_b,overlay_saturation_cdf_c,overlay_saturation_p_a,overlay_saturation_p_b,overlay_saturation_p_c,overlay_std_a,overlay_std_b,overlay_std_c,overlay_var_a,overlay_var_b,overlay_var_c
abilene-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.26,0.3,0.34,0.03,0.26,0.3,0.33,0.02,0.26,0.29,0.32,0.03,0.26,0.29,0.32,0.1,0.0,0.01,0.02,0.1,0.0,0.01,0.02,0.1,0.0,0.01,0.02,0.1,0.0,0.01,0.02,2000000000.0,2000000000.0,2000000000.0,0.0,0.0,0.0,0.25,0.28,0.31,299674443.74,599348887.49,899023331.24,8.980477223368544e+16,3.5921908893763674e+17,8.082429501087964e+17
abilene-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.47,0.51,0.55,0.03,0.47,0.51,0.54,0.02,0.46,0.5,0.53,0.03,0.47,0.51,0.54,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,4000000000.0,4000000000.0,4000000000.0,0.0,0.0,0.0,0.45,0.49,0.52,299674443.74,599348887.49,899023331.24,8.980477223273734e+16,3.5921908893906246e+17,8.082429501096252e+17
abilene-h,0.0,0.0,0.0,0.06,0.0,0.0,0.0,0.04,0.0,0.0,0.0,0.04,0.0,0.02,0.02,0.05,0.03,0.69,0.72,0.76,0.03,0.68,0.71,0.75,0.02,0.67,0.7,0.74,0.03,0.67,0.72,0.75,0.1,0.0,0.0,0.06,0.1,0.0,0.0,0.04,0.1,0.0,0.0,0.04,0.1,0.02,0.02,0.05,6000000000.0,5999636371.66,5996598423.0,0.01,0.01,0.03,0.65,0.7,0.74,299674443.75,598402423.65,892012473.23,8.98047722358219e+16,3.5808546063132915e+17,7.956862524004575e+17
geant-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28,0.3,0.31,0.31,0.3,0.32,0.32,0.33,0.1,0.21,0.23,0.24,0.24,0.32,0.32,0.33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.02,0.07,0.04,0.04,0.04,7000000000.0,7000000000.0,7000000000.0,0.0,0.0,0.0,0.18,0.19,0.19,998914812.49,1997829624.97,2996744437.46,9.978308026041427e+17,3.9913232104113644e+18,8.980477223422333e+18
geant-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.28,0.37,0.38,0.39,0.3,0.39,0.4,0.41,0.1,0.32,0.33,0.35,0.24,0.45,0.46,0.47,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.03,0.03,0.03,14000000000.0,14000000000.0,14000000000.0,0.0,0.0,0.0,0.36,0.36,0.37,998914812.49,1997829624.97,2996744437.46,9.978308026041073e+17,3.9913232104159703e+18,8.980477223435391e+18
geant-h,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04,0.04,0.04,0.28,0.46,0.48,0.49,0.3,0.48,0.5,0.51,0.1,0.42,0.44,0.45,0.24,0.6,0.62,0.64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.05,0.05,0.05,21000000000.0,20997402263.64,20988292352.81,0.01,0.02,0.02,0.53,0.54,0.55,998914812.49,1991814947.41,2974912557.79,9.978308026052695e+17,3.967326784716987e+18,8.850104726521958e+18
polska-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23,0.46,0.47,0.5,0.24,0.47,0.48,0.51,0.2,0.44,0.46,0.48,0.22,0.46,0.48,0.5,0.04,0.0,0.0,0.0,0.03,0.0,0.0,0.0,0.05,0.0,0.0,0.0,0.06,0.0,0.0,0.0,24000000.0,24000000.0,24000000.0,0.0,0.0,0.0,0.27,0.3,0.33,2996873.37,5993746.74,8990620.11,8981250004049.58,35924999975432.42,80831250007255.05
polska-m,0.0,0.0,0.01,0.04,0.0,0.0,0.01,0.04,0.0,0.0,0.0,0.03,0.0,0.0,0.01,0.04,0.23,0.7,0.71,0.74,0.24,0.71,0.72,0.74,0.2,0.68,0.7,0.72,0.22,0.7,0.72,0.74,0.04,0.0,0.01,0.04,0.03,0.0,0.01,0.04,0.05,0.0,0.0,0.03,0.06,0.0,0.01,0.04,48000000.0,48000000.0,48000000.0,0.0,0.0,0.0,0.51,0.54,0.57,2996873.37,5993746.74,8990620.11,8981250001374.43,35925000035809.7,80831249973741.0
polska-h,0.0,0.7,0.64,0.58,0.0,0.67,0.64,0.58,0.0,0.59,0.53,0.5,0.0,0.53,0.52,0.5,0.23,0.93,0.95,0.97,0.24,0.94,0.95,0.97,0.2,0.92,0.93,0.96,0.22,0.94,0.96,0.98,0.04,0.7,0.64,0.58,0.03,0.67,0.64,0.58,0.05,0.59,0.53,0.5,0.06,0.53,0.52,0.5,72000000.0,72000000.0,71999549.69,0.0,0.05,0.11,0.75,0.78,0.81,2996873.37,5993746.74,8989197.65,8981250000853.6,35925000006110.42,80805674309037.05


==> data/network_load_results_bw_a020.csv <==
batch,cdf_gfu_growth_i,cdf_gfu_growth_a,cdf_gfu_growth_b,cdf_gfu_growth_c,cdf_gfu_risk_i,cdf_gfu_risk_a,cdf_gfu_risk_b,cdf_gfu_risk_c,cdf_mean_saturation_i,cdf_mean_saturation_a,cdf_mean_saturation_b,cdf_mean_saturation_c,cdf_saturation_i,cdf_saturation_a,cdf_saturation_b,cdf_saturation_c,p_gfu_growth_i,p_gfu_growth_a,p_gfu_growth_b,p_gfu_growth_c,p_gfu_risk_i,p_gfu_risk_a,p_gfu_risk_b,p_gfu_risk_c,p_mean_saturation_i,p_mean_saturation_a,p_mean_saturation_b,p_mean_saturation_c,p_saturation_i,p_saturation_a,p_saturation_b,p_saturation_c,uscore_gfu_growth_i,uscore_gfu_growth_a,uscore_gfu_growth_b,uscore_gfu_growth_c,uscore_gfu_risk_i,uscore_gfu_risk_a,uscore_gfu_risk_b,uscore_gfu_risk_c,uscore_mean_saturation_i,uscore_mean_saturation_a,uscore_mean_saturation_b,uscore_mean_saturation_c,uscore_saturation_i,uscore_saturation_a,uscore_saturation_b,uscore_saturation_c,overlay_mean_a,overlay_mean_b,overlay_mean_c,overlay_saturation_cdf_a,overlay_saturation_cdf_b,overlay_saturation_cdf_c,overlay_saturation_p_a,overlay_saturation_p_b,overlay_saturation_p_c,overlay_std_a,overlay_std_b,overlay_std_c,overlay_var_a,overlay_var_b,overlay_var_c
abilene-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.25,0.27,0.28,0.03,0.25,0.27,0.28,0.02,0.24,0.26,0.28,0.03,0.25,0.27,0.29,0.1,0.02,0.03,0.04,0.1,0.02,0.03,0.04,0.1,0.02,0.04,0.04,0.1,0.03,0.04,0.04,2000000000.0,2000000000.0,2000000000.0,0.0,0.0,0.0,0.23,0.25,0.27,299674443.74,599348887.49,899023331.24,8.980477223368544e+16,3.5921908893763674e+17,8.082429501087964e+17
abilene-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.46,0.48,0.5,0.03,0.46,0.48,0.49,0.02,0.45,0.47,0.48,0.03,0.46,0.48,0.5,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,4000000000.0,4000000000.0,4000000000.0,0.0,0.0,0.0,0.44,0.46,0.48,299674443.74,599348887.49,899023331.24,8.980477223273734e+16,3.5921908893906246e+17,8.082429501096252e+17
abilene-h,0.0,0.0,0.05,0.09,0.0,0.0,0.03,0.08,0.0,0.0,0.01,0.07,0.0,0.05,0.05,0.09,0.03,0.67,0.69,0.71,0.03,0.67,0.68,0.7,0.02,0.65,0.67,0.69,0.03,0.66,0.69,0.71,0.1,0.0,0.05,0.09,0.1,0.0,0.03,0.08,0.1,0.0,0.01,0.07,0.1,0.05,0.05,0.09,6000000000.0,5999636371.66,5996598423.0,0.03,0.03,0.08,0.64,0.67,0.69,299674443.75,598402423.65,892012473.23,8.98047722358219e+16,3.5808546063132915e+17,7.956862524004575e+17
geant-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28,0.3,0.3,0.31,0.29,0.31,0.32,0.32,0.1,0.21,0.22,0.22,0.21,0.29,0.29,0.3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.07,0.06,0.06,0.08,0.06,0.06,0.06,7000000000.0,7000000000.0,7000000000.0,0.0,0.0,0.0,0.18,0.17,0.17,998914812.49,1997829624.97,2996744437.46,9.978308026041427e+17,3.9913232104113644e+18,8.980477223422333e+18
geant-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.01,0.28,0.36,0.37,0.38,0.29,0.38,0.39,0.4,0.1,0.31,0.32,0.33,0.21,0.41,0.42,0.42,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.08,0.04,0.04,0.04,14000000000.0,14000000000.0,14000000000.0,0.0,0.0,0.0,0.35,0.35,0.35,998914812.49,1997829624.97,2996744437.46,9.978308026041073e+17,3.9913232104159703e+18,8.980477223435391e+18
geant-h,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07,0.06,0.06,0.28,0.45,0.46,0.47,0.29,0.48,0.49,0.49,0.1,0.42,0.42,0.43,0.21,0.56,0.57,0.57,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.08,0.09,0.08,0.08,21000000000.0,20997402263.64,20988292352.81,0.04,0.03,0.03,0.53,0.53,0.53,998914812.49,1991814947.41,2974912557.79,9.978308026052695e+17,3.967326784716987e+18,8.850104726521958e+18
polska-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23,0.45,0.46,0.47,0.24,0.46,0.47,0.48,0.19,0.43,0.44,0.46,0.2,0.44,0.46,0.47,0.07,0.0,0.0,0.0,0.06,0.0,0.0,0.0,0.09,0.0,0.0,0.0,0.08,0.0,0.0,0.0,24000000.0,24000000.0,24000000.0,0.0,0.0,0.0,0.26,0.28,0.3,2996873.37,5993746.74,8990620.11,8981250004049.58,35924999975432.42,80831250007255.05
polska-m,0.0,0.0,0.03,0.08,0.0,0.0,0.04,0.08,0.0,0.0,0.03,0.07,0.0,0.02,0.04,0.08,0.23,0.69,0.7,0.72,0.24,0.69,0.7,0.72,0.19,0.67,0.68,0.7,0.2,0.68,0.7,0.71,0.07,0.0,0.03,0.08,0.06,0.0,0.04,0.08,0.09,0.0,0.03,0.07,0.08,0.02,0.04,0.08,48000000.0,48000000.0,48000000.0,0.0,0.0,0.0,0.5,0.52,0.54,2996873.37,5993746.74,8990620.11,8981250001374.43,35925000035809.7,80831249973741.0
polska-h,0.0,0.94,0.87,0.79,0.0,0.93,0.86,0.79,0.0,0.88,0.81,0.74,0.0,0.81,0.75,0.7,0.23,0.92,0.93,0.95,0.24,0.93,0.94,0.95,0.19,0.91,0.92,0.94,0.2,0.92,0.94,0.95,0.07,0.94,0.87,0.79,0.06,0.93,0.86,0.79,0.09,0.88,0.81,0.74,0.08,0.81,0.75,0.7,72000000.0,72000000.0,71999549.69,0.01,0.12,0.17,0.74,0.76,0.78,2996873.37,5993746.74,8989197.65,8981250000853.6,35925000006110.42,80805674309037.05


==> data/network_load_results_bw_a025.csv <==
batch,cdf_gfu_growth_i,cdf_gfu_growth_a,cdf_gfu_growth_b,cdf_gfu_growth_c,cdf_gfu_risk_i,cdf_gfu_risk_a,cdf_gfu_risk_b,cdf_gfu_risk_c,cdf_mean_saturation_i,cdf_mean_saturation_a,cdf_mean_saturation_b,cdf_mean_saturation_c,cdf_saturation_i,cdf_saturation_a,cdf_saturation_b,cdf_saturation_c,p_gfu_growth_i,p_gfu_growth_a,p_gfu_growth_b,p_gfu_growth_c,p_gfu_risk_i,p_gfu_risk_a,p_gfu_risk_b,p_gfu_risk_c,p_mean_saturation_i,p_mean_saturation_a,p_mean_saturation_b,p_mean_saturation_c,p_saturation_i,p_saturation_a,p_saturation_b,p_saturation_c,uscore_gfu_growth_i,uscore_gfu_growth_a,uscore_gfu_growth_b,uscore_gfu_growth_c,uscore_gfu_risk_i,uscore_gfu_risk_a,uscore_gfu_risk_b,uscore_gfu_risk_c,uscore_mean_saturation_i,uscore_mean_saturation_a,uscore_mean_saturation_b,uscore_mean_saturation_c,uscore_saturation_i,uscore_saturation_a,uscore_saturation_b,uscore_saturation_c,overlay_mean_a,overlay_mean_b,overlay_mean_c,overlay_saturation_cdf_a,overlay_saturation_cdf_b,overlay_saturation_cdf_c,overlay_saturation_p_a,overlay_saturation_p_b,overlay_saturation_p_c,overlay_std_a,overlay_std_b,overlay_std_c,overlay_var_a,overlay_var_b,overlay_var_c
abilene-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.24,0.26,0.27,0.03,0.24,0.26,0.27,0.02,0.24,0.25,0.26,0.03,0.24,0.25,0.27,0.1,0.08,0.07,0.07,0.1,0.08,0.07,0.07,0.1,0.08,0.08,0.07,0.1,0.08,0.07,0.07,2000000000.0,2000000000.0,2000000000.0,0.0,0.0,0.0,0.22,0.23,0.24,299674443.74,599348887.49,899023331.24,8.980477223368544e+16,3.5921908893763674e+17,8.082429501087964e+17
abilene-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.03,0.45,0.47,0.48,0.03,0.45,0.46,0.47,0.02,0.44,0.45,0.47,0.03,0.45,0.46,0.47,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.01,4000000000.0,4000000000.0,4000000000.0,0.0,0.0,0.0,0.42,0.44,0.45,299674443.74,599348887.49,899023331.24,8.980477223273734e+16,3.5921908893906246e+17,8.082429501096252e+17
abilene-h,0.0,0.01,0.1,0.16,0.0,0.0,0.08,0.15,0.0,0.0,0.06,0.13,0.0,0.07,0.1,0.15,0.03,0.67,0.68,0.69,0.03,0.66,0.67,0.68,0.02,0.65,0.66,0.67,0.03,0.65,0.66,0.68,0.1,0.01,0.1,0.16,0.1,0.0,0.08,0.15,0.1,0.0,0.06,0.13,0.1,0.07,0.1,0.15,6000000000.0,5999636371.66,5996598423.0,0.06,0.08,0.13,0.62,0.64,0.66,299674443.75,598402423.65,892012473.23,8.98047722358219e+16,3.5808546063132915e+17,7.956862524004575e+17
geant-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.27,0.3,0.3,0.3,0.29,0.31,0.31,0.31,0.1,0.2,0.21,0.22,0.17,0.27,0.27,0.28,0.02,0.0,0.0,0.0,0.01,0.0,0.0,0.0,0.1,0.1,0.09,0.09,0.09,0.07,0.07,0.07,7000000000.0,7000000000.0,7000000000.0,0.0,0.0,0.0,0.17,0.16,0.15,998914812.49,1997829624.97,2996744437.46,9.978308026041427e+17,3.9913232104113644e+18,8.980477223422333e+18
geant-m,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.01,0.01,0.27,0.36,0.36,0.37,0.29,0.38,0.38,0.39,0.1,0.31,0.31,0.32,0.17,0.38,0.38,0.39,0.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.01,0.09,0.05,0.05,0.05,14000000000.0,14000000000.0,14000000000.0,0.0,0.0,0.0,0.34,0.34,0.33,998914812.49,1997829624.97,2996744437.46,9.978308026041073e+17,3.9913232104159703e+18,8.980477223435391e+18
geant-h,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08,0.08,0.08,0.27,0.45,0.46,0.46,0.29,0.47,0.48,0.48,0.1,0.41,0.42,0.42,0.17,0.53,0.54,0.54,0.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.09,0.12,0.11,0.11,21000000000.0,20997402263.64,20988292352.81,0.05,0.04,0.04,0.52,0.51,0.51,998914812.49,1991814947.41,2974912557.79,9.978308026052695e+17,3.967326784716987e+18,8.850104726521958e+18
polska-l,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22,0.44,0.44,0.45,0.23,0.45,0.45,0.47,0.19,0.42,0.43,0.44,0.18,0.43,0.44,0.45,0.1,0.0,0.0,0.0,0.09,0.0,0.0,0.0,0.1,0.0,0.0,0.01,0.09,0.0,0.0,0.01,24000000.0,24000000.0,24000000.0,0.0,0.0,0.0,0.25,0.26,0.28,2996873.37,5993746.74,8990620.11,8981250004049.58,35924999975432.42,80831250007255.05
polska-m,0.0,0.02,0.08,0.13,0.0,0.03,0.1,0.14,0.0,0.01,0.07,0.1,0.0,0.06,0.1,0.14,0.22,0.67,0.68,0.69,0.22,0.68,0.69,0.7,0.19,0.66,0.67,0.68,0.18,0.67,0.68,0.69,0.1,0.02,0.08,0.13,0.09,0.03,0.1,0.14,0.1,0.01,0.07,0.1,0.09,0.06,0.1,0.14,48000000.0,48000000.0,48000000.0,0.0,0.0,0.0,0.49,0.5,0.52,2996873.37,5993746.74,8990620.11,8981250001374.43,35925000035809.7,80831249973741.0
polska-h,0.0,1.0,0.98,0.92,0.0,1.0,0.97,0.92,0.0,1.0,0.95,0.89,0.0,0.97,0.92,0.86,0.22,0.92,0.92,0.93,0.23,0.92,0.92,0.93,0.19,0.9,0.91,0.92,0.18,0.91,0.92,0.93,0.1,1.0,0.98,0.92,0.09,1.0,0.97,0.92,0.1,1.0,0.95,0.89,0.09,0.97,0.92,0.86,72000000.0,72000000.0,71999549.69,0.15,0.22,0.28,0.73,0.74,0.76,2996873.37,5993746.74,8989197.65,8981250000853.6,35925000006110.42,80805674309037.05


==> data/network_load_results_std_a010.csv <==
batch,cdf_gfu_growth_i,cdf_gfu_growth_l,cdf_gfu_growth_m,cdf_gfu_growth_h,cdf_gfu_risk_i,cdf_gfu_risk_l,cdf_gfu_risk_m,cdf_gfu_risk_h,cdf_mean_saturation_i,cdf_mean_saturation_l,cdf_mean_saturation_m,cdf_mean_saturation_h,cdf_saturation_i,cdf_saturation_l,cdf_saturation_m,cdf_saturation_h,p_gfu_growth_i,p_gfu_growth_l,p_gfu_growth_m,p_gfu_growth_h,p_gfu_risk_i,p_gfu_risk_l,p_gfu_risk_m,p_gfu_risk_h,p_mean_saturation_i,p_mean_saturation_l,p_mean_saturation_m,p_mean_saturation_h,p_saturation_i,p_saturation_l,p_saturation_m,p_saturation_h,uscore_gfu_growth_i,uscore_gfu_growth_l,uscore_gfu_growth_m,uscore_gfu_growth_h,uscore_gfu_risk_i,uscore_gfu_risk_l,uscore_gfu_risk_m,uscore_gfu_risk_h,uscore_mean_saturation_i,uscore_mean_saturation_l,uscore_mean_saturation_m,uscore_mean_saturation_h,uscore_saturation_i,uscore_saturation_l,uscore_saturation_m,uscore_saturation_h,overlay_mean_l,overlay_mean_m,overlay_mean_h,overlay_saturation_cdf_l,overlay_saturation_cdf_m,overlay_saturation_cdf_h,overlay_saturation_p_l,overlay_saturation_p_m,overlay_saturation_p_h,overlay_std_l,overlay_std_m,overlay_std_h,overlay_var_l,overlay_var_m,overlay_var_h
abilene-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.28,0.49,0.7,0.03,0.28,0.48,0.69,0.02,0.27,0.48,0.68,0.03,0.28,0.49,0.69,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,2000000000.0,4000000000.0,6000000000.0,0.0,0.0,0.0,0.26,0.48,0.68,299674443.74,299674443.74,299674443.75,8.980477223368544e+16,8.980477223273734e+16,8.98047722358219e+16
abilene-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.03,0.32,0.54,0.75,0.03,0.32,0.53,0.74,0.02,0.32,0.52,0.73,0.03,0.32,0.54,0.75,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.01,2000000000.0,4000000000.0,5999636371.66,0.0,0.0,0.01,0.3,0.51,0.74,599348887.49,599348887.49,598402423.65,3.5921908893763674e+17,3.5921908893906246e+17,3.5808546063132915e+17
abilene-c,0.0,0.0,0.0,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.03,0.37,0.58,0.8,0.03,0.37,0.58,0.79,0.02,0.36,0.57,0.77,0.03,0.36,0.57,0.79,0.1,0.0,0.0,0.01,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.01,0.0,0.02,2000000000.0,4000000000.0,5996598423.0,0.0,0.0,0.01,0.34,0.55,0.77,899023331.24,899023331.24,892012473.23,8.082429501087964e+17,8.082429501096252e+17,7.956862524004575e+17
geant-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.28,0.31,0.37,0.47,0.3,0.32,0.39,0.49,0.1,0.22,0.32,0.43,0.27,0.36,0.52,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.03,0.01,0.02,7000000000.0,14000000000.0,21000000000.0,0.0,0.0,0.0,0.2,0.38,0.55,998914812.49,998914812.49,998914812.49,9.978308026041427e+17,9.978308026041073e+17,9.978308026052695e+17
geant-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.28,0.31,0.39,0.48,0.3,0.33,0.41,0.51,0.1,0.24,0.35,0.45,0.27,0.36,0.52,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.03,0.01,0.03,7000000000.0,14000000000.0,20997402263.64,0.0,0.0,0.01,0.21,0.4,0.58,1997829624.97,1997829624.97,1991814947.41,3.9913232104113644e+18,3.9913232104159703e+18,3.967326784716987e+18
geant-c,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03,0.28,0.33,0.41,0.5,0.3,0.34,0.43,0.53,0.1,0.26,0.37,0.47,0.27,0.37,0.53,0.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.03,0.01,0.03,7000000000.0,14000000000.0,20988292352.81,0.0,0.0,0.01,0.23,0.42,0.6,2996744437.46,2996744437.46,2974912557.79,8.980477223422333e+18,8.980477223435391e+18,8.850104726521958e+18
polska-a,0.0,0.0,0.0,0.36,0.0,0.0,0.0,0.38,0.0,0.0,0.0,0.24,0.0,0.0,0.0,0.29,0.24,0.47,0.71,0.94,0.25,0.49,0.72,0.95,0.21,0.46,0.7,0.93,0.24,0.48,0.72,0.96,0.01,0.0,0.0,0.36,0.0,0.0,0.0,0.38,0.02,0.0,0.0,0.24,0.03,0.0,0.0,0.29,24000000.0,48000000.0,72000000.0,0.0,0.0,0.0,0.29,0.53,0.76,2996873.37,2996873.37,2996873.37,8981250004049.58,8981250001374.43,8981250000853.6
polska-b,0.0,0.0,0.0,0.37,0.0,0.0,0.0,0.39,0.0,0.0,0.0,0.28,0.0,0.0,0.0,0.32,0.24,0.5,0.73,0.97,0.25,0.51,0.75,0.96,0.21,0.48,0.72,0.95,0.24,0.51,0.75,0.99,0.01,0.0,0.0,0.37,0.0,0.0,0.0,0.39,0.02,0.0,0.0,0.28,0.03,0.0,0.0,0.32,24000000.0,48000000.0,72000000.0,0.0,0.0,0.0,0.33,0.57,0.81,5993746.74,5993746.74,5993746.74,35924999975432.42,35925000035809.7,35925000006110.42
polska-c,0.0,0.0,0.02,0.39,0.0,0.0,0.02,0.39,0.0,0.0,0.01,0.31,0.0,0.0,0.02,0.33,0.24,0.54,0.78,0.99,0.25,0.54,0.79,0.98,0.21,0.52,0.76,0.97,0.24,0.54,0.78,1.0,0.01,0.0,0.02,0.39,0.0,0.0,0.02,0.39,0.02,0.0,0.01,0.31,0.03,0.0,0.02,0.33,24000000.0,48000000.0,71999549.69,0.0,0.0,0.06,0.37,0.61,0.86,8990620.11,8990620.11,8989197.65,80831250007255.05,80831249973741.0,80805674309037.05


==> data/network_load_results_std_a015.csv <==
batch,cdf_gfu_growth_i,cdf_gfu_growth_l,cdf_gfu_growth_m,cdf_gfu_growth_h,cdf_gfu_risk_i,cdf_gfu_risk_l,cdf_gfu_risk_m,cdf_gfu_risk_h,cdf_mean_saturation_i,cdf_mean_saturation_l,cdf_mean_saturation_m,cdf_mean_saturation_h,cdf_saturation_i,cdf_saturation_l,cdf_saturation_m,cdf_saturation_h,p_gfu_growth_i,p_gfu_growth_l,p_gfu_growth_m,p_gfu_growth_h,p_gfu_risk_i,p_gfu_risk_l,p_gfu_risk_m,p_gfu_risk_h,p_mean_saturation_i,p_mean_saturation_l,p_mean_saturation_m,p_mean_saturation_h,p_saturation_i,p_saturation_l,p_saturation_m,p_saturation_h,uscore_gfu_growth_i,uscore_gfu_growth_l,uscore_gfu_growth_m,uscore_gfu_growth_h,uscore_gfu_risk_i,uscore_gfu_risk_l,uscore_gfu_risk_m,uscore_gfu_risk_h,uscore_mean_saturation_i,uscore_mean_saturation_l,uscore_mean_saturation_m,uscore_mean_saturation_h,uscore_saturation_i,uscore_saturation_l,uscore_saturation_m,uscore_saturation_h,overlay_mean_l,overlay_mean_m,overlay_mean_h,overlay_saturation_cdf_l,overlay_saturation_cdf_m,overlay_saturation_cdf_h,overlay_saturation_p_l,overlay_saturation_p_m,overlay_saturation_p_h,overlay_std_l,overlay_std_m,overlay_std_h,overlay_var_l,overlay_var_m,overlay_var_h
abilene-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.03,0.26,0.47,0.69,0.03,0.26,0.47,0.68,0.02,0.26,0.46,0.67,0.03,0.26,0.47,0.67,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.1,0.0,0.0,0.02,2000000000.0,4000000000.0,6000000000.0,0.0,0.0,0.01,0.25,0.45,0.65,299674443.74,299674443.74,299674443.75,8.980477223368544e+16,8.980477223273734e+16,8.98047722358219e+16
abilene-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02,0.03,0.3,0.51,0.72,0.03,0.3,0.51,0.71,0.02,0.29,0.5,0.7,0.03,0.29,0.51,0.72,0.1,0.01,0.0,0.0,0.1,0.01,0.0,0.0,0.1,0.01,0.0,0.0,0.1,0.01,0.0,0.02,2000000000.0,4000000000.0,5999636371.66,0.0,0.0,0.01,0.28,0.49,0.7,599348887.49,599348887.49,598402423.65,3.5921908893763674e+17,3.5921908893906246e+17,3.5808546063132915e+17
abilene-c,0.0,0.0,0.0,0.06,0.0,0.0,0.0,0.04,0.0,0.0,0.0,0.04,0.0,0.0,0.0,0.05,0.03,0.34,0.55,0.76,0.03,0.33,0.54,0.75,0.02,0.32,0.53,0.74,0.03,0.32,0.54,0.75,0.1,0.02,0.0,0.06,0.1,0.02,0.0,0.04,0.1,0.02,0.0,0.04,0.1,0.02,0.0,0.05,2000000000.0,4000000000.0,5996598423.0,0.0,0.0,0.03,0.31,0.52,0.74,899023331.24,899023331.24,892012473.23,8.082429501087964e+17,8.082429501096252e+17,7.956862524004575e+17
geant-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04,0.28,0.3,0.37,0.46,0.3,0.32,0.39,0.48,0.1,0.21,0.32,0.42,0.24,0.32,0.45,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.04,0.03,0.05,7000000000.0,14000000000.0,21000000000.0,0.0,0.0,0.01,0.18,0.36,0.53,998914812.49,998914812.49,998914812.49,9.978308026041427e+17,9.978308026041073e+17,9.978308026052695e+17
geant-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04,0.28,0.31,0.38,0.48,0.3,0.32,0.4,0.5,0.1,0.23,0.33,0.44,0.24,0.32,0.46,0.62,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.07,0.04,0.03,0.05,7000000000.0,14000000000.0,20997402263.64,0.0,0.0,0.02,0.19,0.36,0.54,1997829624.97,1997829624.97,1991814947.41,3.9913232104113644e+18,3.9913232104159703e+18,3.967326784716987e+18
geant-c,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.04,0.28,0.31,0.39,0.49,0.3,0.33,0.41,0.51,0.1,0.24,0.35,0.45,0.24,0.33,0.47,0.64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.02,0.0,0.0,0.07,0.04,0.03,0.05,7000000000.0,14000000000.0,20988292352.81,0.0,0.0,0.02,0.19,0.37,0.55,2996744437.46,2996744437.46,2974912557.79,8.980477223422333e+18,8.980477223435391e+18,8.850104726521958e+18
polska-a,0.0,0.0,0.0,0.7,0.0,0.0,0.0,0.67,0.0,0.0,0.0,0.59,0.0,0.0,0.0,0.53,0.23,0.46,0.7,0.93,0.24,0.47,0.71,0.94,0.2,0.44,0.68,0.92,0.22,0.46,0.7,0.94,0.04,0.0,0.0,0.7,0.03,0.0,0.0,0.67,0.05,0.0,0.0,0.59,0.06,0.0,0.0,0.53,24000000.0,48000000.0,72000000.0,0.0,0.0,0.0,0.27,0.51,0.75,2996873.37,2996873.37,2996873.37,8981250004049.58,8981250001374.43,8981250000853.6
polska-b,0.0,0.0,0.01,0.64,0.0,0.0,0.01,0.64,0.0,0.0,0.0,0.53,0.0,0.0,0.01,0.52,0.23,0.47,0.71,0.95,0.24,0.48,0.72,0.95,0.2,0.46,0.7,0.93,0.22,0.48,0.72,0.96,0.04,0.0,0.01,0.64,0.03,0.0,0.01,0.64,0.05,0.0,0.0,0.53,0.06,0.0,0.01,0.52,24000000.0,48000000.0,72000000.0,0.0,0.0,0.05,0.3,0.54,0.78,5993746.74,5993746.74,5993746.74,35924999975432.42,35925000035809.7,35925000006110.42
polska-c,0.0,0.0,0.04,0.58,0.0,0.0,0.04,0.58,0.0,0.0,0.03,0.5,0.0,0.0,0.04,0.5,0.23,0.5,0.74,0.97,0.24,0.51,0.74,0.97,0.2,0.48,0.72,0.96,0.22,0.5,0.74,0.98,0.04,0.0,0.04,0.58,0.03,0.0,0.04,0.58,0.05,0.0,0.03,0.5,0.06,0.0,0.04,0.5,24000000.0,48000000.0,71999549.69,0.0,0.0,0.11,0.33,0.57,0.81,8990620.11,8990620.11,8989197.65,80831250007255.05,80831249973741.0,80805674309037.05


==> data/network_load_results_std_a020.csv <==
batch,cdf_gfu_growth_i,cdf_gfu_growth_l,cdf_gfu_growth_m,cdf_gfu_growth_h,cdf_gfu_risk_i,cdf_gfu_risk_l,cdf_gfu_risk_m,cdf_gfu_risk_h,cdf_mean_saturation_i,cdf_mean_saturation_l,cdf_mean_saturation_m,cdf_mean_saturation_h,cdf_saturation_i,cdf_saturation_l,cdf_saturation_m,cdf_saturation_h,p_gfu_growth_i,p_gfu_growth_l,p_gfu_growth_m,p_gfu_growth_h,p_gfu_risk_i,p_gfu_risk_l,p_gfu_risk_m,p_gfu_risk_h,p_mean_saturation_i,p_mean_saturation_l,p_mean_saturation_m,p_mean_saturation_h,p_saturation_i,p_saturation_l,p_saturation_m,p_saturation_h,uscore_gfu_growth_i,uscore_gfu_growth_l,uscore_gfu_growth_m,uscore_gfu_growth_h,uscore_gfu_risk_i,uscore_gfu_risk_l,uscore_gfu_risk_m,uscore_gfu_risk_h,uscore_mean_saturation_i,uscore_mean_saturation_l,uscore_mean_saturation_m,uscore_mean_saturation_h,uscore_saturation_i,uscore_saturation_l,uscore_saturation_m,uscore_saturation_h,overlay_mean_l,overlay_mean_m,overlay_mean_h,overlay_saturation_cdf_l,overlay_saturation_cdf_m,overlay_saturation_cdf_h,overlay_saturation_p_l,overlay_saturation_p_m,overlay_saturation_p_h,overlay_std_l,overlay_std_m,overlay_std_h,overlay_var_l,overlay_var_m,overlay_var_h
abilene-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05,0.03,0.25,0.46,0.67,0.03,0.25,0.46,0.67,0.02,0.24,0.45,0.65,0.03,0.25,0.46,0.66,0.1,0.02,0.0,0.0,0.1,0.02,0.0,0.0,0.1,0.02,0.0,0.0,0.1,0.03,0.0,0.05,2000000000.0,4000000000.0,6000000000.0,0.0,0.0,0.03,0.23,0.44,0.64,299674443.74,299674443.74,299674443.75,8.980477223368544e+16,8.980477223273734e+16,8.98047722358219e+16
abilene-b,0.0,0.0,0.0,0.05,0.0,0.0,0.0,0.03,0.0,0.0,0.0,0.01,0.0,0.0,0.0,0.05,0.03,0.27,0.48,0.69,0.03,0.27,0.48,0.68,0.02,0.26,0.47,0.67,0.03,0.27,0.48,0.69,0.1,0.03,0.0,0.05,0.1,0.03,0.0,0.03,0.1,0.04,0.0,0.01,0.1,0.04,0.0,0.05,2000000000.0,4000000000.0,5999636371.66,0.0,0.0,0.03,0.25,0.46,0.67,599348887.49,599348887.49,598402423.65,3.5921908893763674e+17,3.5921908893906246e+17,3.5808546063132915e+17
abilene-c,0.0,0.0,0.0,0.09,0.0,0.0,0.0,0.08,0.0,0.0,0.0,0.07,0.0,0.0,0.0,0.09,0.03,0.28,0.5,0.71,0.03,0.28,0.49,0.7,0.02,0.28,0.48,0.69,0.03,0.29,0.5,0.71,0.1,0.04,0.0,0.09,0.1,0.04,0.0,0.08,0.1,0.04,0.0,0.07,0.1,0.04,0.0,0.09,2000000000.0,4000000000.0,5996598423.0,0.0,0.0,0.08,0.27,0.48,0.69,899023331.24,899023331.24,892012473.23,8.082429501087964e+17,8.082429501096252e+17,7.956862524004575e+17
geant-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07,0.28,0.3,0.36,0.45,0.29,0.31,0.38,0.48,0.1,0.21,0.31,0.42,0.21,0.29,0.41,0.56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.07,0.0,0.0,0.08,0.06,0.04,0.09,7000000000.0,14000000000.0,21000000000.0,0.0,0.0,0.04,0.18,0.35,0.53,998914812.49,998914812.49,998914812.49,9.978308026041427e+17,9.978308026041073e+17,9.978308026052695e+17
geant-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.06,0.28,0.3,0.37,0.46,0.29,0.32,0.39,0.49,0.1,0.22,0.32,0.42,0.21,0.29,0.42,0.57,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06,0.0,0.0,0.08,0.06,0.04,0.08,7000000000.0,14000000000.0,20997402263.64,0.0,0.0,0.03,0.17,0.35,0.53,1997829624.97,1997829624.97,1991814947.41,3.9913232104113644e+18,3.9913232104159703e+18,3.967326784716987e+18
geant-c,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.06,0.28,0.31,0.38,0.47,0.29,0.32,0.4,0.49,0.1,0.22,0.33,0.43,0.21,0.3,0.42,0.57,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06,0.0,0.0,0.08,0.06,0.04,0.08,7000000000.0,14000000000.0,20988292352.81,0.0,0.0,0.03,0.17,0.35,0.53,2996744437.46,2996744437.46,2974912557.79,8.980477223422333e+18,8.980477223435391e+18,8.850104726521958e+18
polska-a,0.0,0.0,0.0,0.94,0.0,0.0,0.0,0.93,0.0,0.0,0.0,0.88,0.0,0.0,0.02,0.81,0.23,0.45,0.69,0.92,0.24,0.46,0.69,0.93,0.19,0.43,0.67,0.91,0.2,0.44,0.68,0.92,0.07,0.0,0.0,0.94,0.06,0.0,0.0,0.93,0.09,0.0,0.0,0.88,0.08,0.0,0.02,0.81,24000000.0,48000000.0,72000000.0,0.0,0.0,0.01,0.26,0.5,0.74,2996873.37,2996873.37,2996873.37,8981250004049.58,8981250001374.43,8981250000853.6
polska-b,0.0,0.0,0.03,0.87,0.0,0.0,0.04,0.86,0.0,0.0,0.03,0.81,0.0,0.0,0.04,0.75,0.23,0.46,0.7,0.93,0.24,0.47,0.7,0.94,0.19,0.44,0.68,0.92,0.2,0.46,0.7,0.94,0.07,0.0,0.03,0.87,0.06,0.0,0.04,0.86,0.09,0.0,0.03,0.81,0.08,0.0,0.04,0.75,24000000.0,48000000.0,72000000.0,0.0,0.0,0.12,0.28,0.52,0.76,5993746.74,5993746.74,5993746.74,35924999975432.42,35925000035809.7,35925000006110.42
polska-c,0.0,0.0,0.08,0.79,0.0,0.0,0.08,0.79,0.0,0.0,0.07,0.74,0.0,0.0,0.08,0.7,0.23,0.47,0.72,0.95,0.24,0.48,0.72,0.95,0.19,0.46,0.7,0.94,0.2,0.47,0.71,0.95,0.07,0.0,0.08,0.79,0.06,0.0,0.08,0.79,0.09,0.0,0.07,0.74,0.08,0.0,0.08,0.7,24000000.0,48000000.0,71999549.69,0.0,0.0,0.17,0.3,0.54,0.78,8990620.11,8990620.11,8989197.65,80831250007255.05,80831249973741.0,80805674309037.05


==> data/network_load_results_std_a025.csv <==
batch,cdf_gfu_growth_i,cdf_gfu_growth_l,cdf_gfu_growth_m,cdf_gfu_growth_h,cdf_gfu_risk_i,cdf_gfu_risk_l,cdf_gfu_risk_m,cdf_gfu_risk_h,cdf_mean_saturation_i,cdf_mean_saturation_l,cdf_mean_saturation_m,cdf_mean_saturation_h,cdf_saturation_i,cdf_saturation_l,cdf_saturation_m,cdf_saturation_h,p_gfu_growth_i,p_gfu_growth_l,p_gfu_growth_m,p_gfu_growth_h,p_gfu_risk_i,p_gfu_risk_l,p_gfu_risk_m,p_gfu_risk_h,p_mean_saturation_i,p_mean_saturation_l,p_mean_saturation_m,p_mean_saturation_h,p_saturation_i,p_saturation_l,p_saturation_m,p_saturation_h,uscore_gfu_growth_i,uscore_gfu_growth_l,uscore_gfu_growth_m,uscore_gfu_growth_h,uscore_gfu_risk_i,uscore_gfu_risk_l,uscore_gfu_risk_m,uscore_gfu_risk_h,uscore_mean_saturation_i,uscore_mean_saturation_l,uscore_mean_saturation_m,uscore_mean_saturation_h,uscore_saturation_i,uscore_saturation_l,uscore_saturation_m,uscore_saturation_h,overlay_mean_l,overlay_mean_m,overlay_mean_h,overlay_saturation_cdf_l,overlay_saturation_cdf_m,overlay_saturation_cdf_h,overlay_saturation_p_l,overlay_saturation_p_m,overlay_saturation_p_h,overlay_std_l,overlay_std_m,overlay_std_h,overlay_var_l,overlay_var_m,overlay_var_h
abilene-a,0.0,0.0,0.0,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07,0.03,0.24,0.45,0.67,0.03,0.24,0.45,0.66,0.02,0.24,0.44,0.65,0.03,0.24,0.45,0.65,0.1,0.08,0.0,0.01,0.1,0.08,0.0,0.0,0.1,0.08,0.0,0.0,0.1,0.08,0.0,0.07,2000000000.0,4000000000.0,6000000000.0,0.0,0.0,0.06,0.22,0.42,0.62,299674443.74,299674443.74,299674443.75,8.980477223368544e+16,8.980477223273734e+16,8.98047722358219e+16
abilene-b,0.0,0.0,0.0,0.1,0.0,0.0,0.0,0.08,0.0,0.0,0.0,0.06,0.0,0.0,0.0,0.1,0.03,0.26,0.47,0.68,0.03,0.26,0.46,0.67,0.02,0.25,0.45,0.66,0.03,0.25,0.46,0.66,0.1,0.07,0.0,0.1,0.1,0.07,0.0,0.08,0.1,0.08,0.0,0.06,0.1,0.07,0.0,0.1,2000000000.0,4000000000.0,5999636371.66,0.0,0.0,0.08,0.23,0.44,0.64,599348887.49,599348887.49,598402423.65,3.5921908893763674e+17,3.5921908893906246e+17,3.5808546063132915e+17
abilene-c,0.0,0.0,0.0,0.16,0.0,0.0,0.0,0.15,0.0,0.0,0.0,0.13,0.0,0.0,0.01,0.15,0.03,0.27,0.48,0.69,0.03,0.27,0.47,0.68,0.02,0.26,0.47,0.67,0.03,0.27,0.47,0.68,0.1,0.07,0.0,0.16,0.1,0.07,0.0,0.15,0.1,0.07,0.0,0.13,0.1,0.07,0.01,0.15,2000000000.0,4000000000.0,5996598423.0,0.0,0.0,0.13,0.24,0.45,0.66,899023331.24,899023331.24,892012473.23,8.082429501087964e+17,8.082429501096252e+17,7.956862524004575e+17
geant-a,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.08,0.27,0.3,0.36,0.45,0.29,0.31,0.38,0.47,0.1,0.2,0.31,0.41,0.17,0.27,0.38,0.53,0.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.1,0.0,0.0,0.09,0.07,0.05,0.12,7000000000.0,14000000000.0,21000000000.0,0.0,0.0,0.05,0.17,0.34,0.52,998914812.49,998914812.49,998914812.49,9.978308026041427e+17,9.978308026041073e+17,9.978308026052695e+17
geant-b,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.08,0.27,0.3,0.36,0.46,0.29,0.31,0.38,0.48,0.1,0.21,0.31,0.42,0.17,0.27,0.38,0.54,0.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.09,0.0,0.0,0.09,0.07,0.05,0.11,7000000000.0,14000000000.0,20997402263.64,0.0,0.0,0.04,0.16,0.34,0.51,1997829624.97,1997829624.97,1991814947.41,3.9913232104113644e+18,3.9913232104159703e+18,3.967326784716987e+18
geant-c,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.08,0.27,0.3,0.37,0.46,0.29,0.31,0.39,0.48,0.1,0.22,0.32,0.42,0.17,0.28,0.39,0.54,0.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1,0.09,0.01,0.0,0.09,0.07,0.05,0.11,7000000000.0,14000000000.0,20988292352.81,0.0,0.0,0.04,0.15,0.33,0.51,2996744437.46,2996744437.46,2974912557.79,8.980477223422333e+18,8.980477223435391e+18,8.850104726521958e+18
polska-a,0.0,0.0,0.02,1.0,0.0,0.0,0.03,1.0,0.0,0.0,0.01,1.0,0.0,0.0,0.06,0.97,0.22,0.44,0.67,0.92,0.23,0.45,0.68,0.92,0.19,0.42,0.66,0.9,0.18,0.43,0.67,0.91,0.1,0.0,0.02,1.0,0.09,0.0,0.03,1.0,0.1,0.0,0.01,1.0,0.09,0.0,0.06,0.97,24000000.0,48000000.0,72000000.0,0.0,0.0,0.15,0.25,0.49,0.73,2996873.37,2996873.37,2996873.37,8981250004049.58,8981250001374.43,8981250000853.6
polska-b,0.0,0.0,0.08,0.98,0.0,0.0,0.1,0.97,0.0,0.0,0.07,0.95,0.0,0.0,0.1,0.92,0.22,0.44,0.68,0.92,0.23,0.45,0.69,0.92,0.19,0.43,0.67,0.91,0.18,0.44,0.68,0.92,0.1,0.0,0.08,0.98,0.09,0.0,0.1,0.97,0.1,0.0,0.07,0.95,0.09,0.0,0.1,0.92,24000000.0,48000000.0,72000000.0,0.0,0.0,0.22,0.26,0.5,0.74,5993746.74,5993746.74,5993746.74,35924999975432.42,35925000035809.7,35925000006110.42
polska-c,0.0,0.0,0.13,0.92,0.0,0.0,0.14,0.92,0.0,0.0,0.1,0.89,0.0,0.0,0.14,0.86,0.22,0.45,0.69,0.93,0.23,0.47,0.7,0.93,0.19,0.44,0.68,0.92,0.18,0.45,0.69,0.93,0.1,0.0,0.13,0.92,0.09,0.0,0.14,0.92,0.1,0.01,0.1,0.89,0.09,0.01,0.14,0.86,24000000.0,48000000.0,71999549.69,0.0,0.0,0.28,0.28,0.52,0.76,8990620.11,8990620.11,8989197.65,80831250007255.05,80831249973741.0,80805674309037.05


==> data/performance.txt <==
Final results:
            saturation      mean_saturation           growth_gfu             risk_gfu           percentile                  cdf              shapley
0                0.001                0.001              483.929               23.275                0.000                0.000                0.017
1                0.001                0.001              481.952               23.060                0.000                0.000                0.017
2                0.001                0.001              483.869               22.868                0.001                0.000                0.016
3                0.000                0.001              478.494               22.776                0.001                0.000                0.016
4                0.001                0.001              479.061               22.885                0.000                0.000                0.017

Mean:
saturation                       0.001
mean_saturation                  0.001
growth_gfu                     481.461
risk_gfu                        22.973
percentile                       0.000
cdf                              0.000
shapley                          0.017

Std:
saturation                       0.000
mean_saturation                  0.000
growth_gfu                       2.583
risk_gfu                         0.198
percentile                       0.001
cdf                              0.000
shapley                          0.001

5 iterations

==> data/txs_example.csv <==
index,initial,overlay,final
0,0.08965802,0.3971416081106928,0.48679963
1,0.08841636,0.4079418307961165,0.49635819
2,0.09398775,0.408817846260833,0.5028056
3,0.09710265,0.4017313577058739,0.49883401
4,0.08024993,0.3928172118505407,0.47306714
5,0.08069382,0.40277940987841554,0.48347323
6,0.08798158,0.4016427135774573,0.48962429
7,0.09867337,0.40968075536995174,0.50835413
8,0.09004344,0.39426335621803404,0.4843068
9,0.0939533,0.38123663208427533,0.47518993
10,0.10435301,0.3912783962703915,0.49563141
11,0.11034835,0.40439374350187085,0.51474209
12,0.11778405,0.4062965227397296,0.52408057
13,0.12091649,0.39108846647329365,0.51200496
14,0.11671889,0.4001372914664495,0.51685618
15,0.10925671,0.37596934189769865,0.48522605
16,0.10447888,0.3840149227166015,0.4884938
17,0.12113605,0.4048292030812774,0.52596525
18,0.10914394,0.39009134307330756,0.49923528
19,0.11325806,0.38516109069559085,0.49841915
20,0.11551764,0.3840363601273623,0.499554
21,0.10954177,0.36715441292125106,0.47669618
22,0.11516336,0.35741529591938676,0.47257866
23,0.127291,0.3517434481606749,0.47903445
24,0.12373687,0.3474515350010708,0.47118841
25,0.10409122,0.3533134291155961,0.45740465
26,0.11058168,0.4905519005759387,0.60113358
27,0.11315647,0.4928705802371882,0.60602705
28,0.1088446,0.49828210729111755,0.60712671
29,0.10190138,0.44476037201018026,0.54666175
30,0.09244232,0.4371743066591803,0.52961663
31,0.09491696,0.4496717873152541,0.54458875
32,0.10118886,0.424329806815924,0.52551867
33,0.10552233,0.4534640387320372,0.55898637
34,0.12001693,0.42235987785226053,0.54237681
35,0.11097449,0.3802262037696421,0.49120069
36,0.12248421,0.3775056330177989,0.49998984
37,0.12037778,0.35022916825594974,0.47060695
38,0.12290994,0.3522966113888045,0.47520655
39,0.12336347,0.3654029925724728,0.48876646
40,0.12420158,0.36267119188127267,0.48687277
41,0.12780573,0.36597277860457966,0.49377851
42,0.12869021,0.3934094365606379,0.52209965
43,0.14333245,0.40259826619345074,0.54593072
44,0.15483551,0.4068608521213054,0.56169636
45,0.15992541,0.41178548333767334,0.57171089
46,0.14668852,0.3921287162277108,0.53881724
47,0.15182855,0.383147637736352,0.53497619
48,0.15392777,0.403509100672852,0.55743687
49,0.15811046,0.40233940937306606,0.56044987
50,0.14428378,0.4094779173428118,0.5537617
51,0.14486099,0.3954428535677617,0.54030384
52,0.15954726,0.3873528517157019,0.54690011
53,0.15384648,0.3888883200089562,0.5427348
54,0.15543135,0.4022726151801197,0.55770397
55,0.14535707,0.4130798896166244,0.55843696
56,0.13277468,0.391655334848781,0.52443001
57,0.1331444,0.40938896966847516,0.54253337
58,0.13029981,0.3773097024173954,0.50760951
59,0.14269826,0.3678040392025849,0.5105023
60,0.14678869,0.39792864186569415,0.54471733
61,0.13540805,0.38864402924707464,0.52405208
62,0.1360185,0.39542732653457535,0.53144583
63,0.15549887,0.40252258395450496,0.55802145
64,0.15480334,0.36381843159810034,0.51862177
65,0.14633041,0.3449251666493677,0.49125558
66,0.16925654,0.34489354615595313,0.51415009
67,0.15227507,0.34695942852731376,0.4992345
68,0.15741882,0.35454570615028197,0.51196453
69,0.17553616,0.500025704534166,0.67556186
70,0.15482484,0.4933419327398553,0.64816677
71,0.1757918,0.49539505320774346,0.67118685
72,0.17682233,0.4667019338016788,0.64352426
73,0.19289874,0.44931741122541613,0.64221615
74,0.17504057,0.4463630300666215,0.6214036
75,0.18628071,0.4111736060461024,0.59745432
76,0.16200255,0.4342759432400939,0.59627849
77,0.14133529,0.41741179045298976,0.55874708
78,0.16235538,0.3887489856361372,0.55110437
79,0.16505035,0.38315188794048205,0.54820224
80,0.17578994,0.35823132885220177,0.53402127
81,0.15455757,0.35941215234316437,0.51396972
82,0.15571248,0.3583408071860958,0.51405329
83,0.14612341,0.3558225318639531,0.50194594
84,0.15302085,0.35994772509103073,0.51296858
85,0.13542744,0.38728514412474885,0.52271258
86,0.13612374,0.4081893890346933,0.54431313
87,0.14670193,0.43240493440093375,0.57910686
88,0.13643185,0.419785935871481,0.55621779
89,0.16944751,0.38546629527734594,0.55491381
90,0.19257023,0.37746983333457185,0.57004006
91,0.19279971,0.38735445177055994,0.58015416
92,0.19689594,0.38346153520190107,0.58035748
93,0.18705742,0.40080844386313563,0.58786586
94,0.18988082,0.39687157755489966,0.5867524
95,0.20216372,0.39364169543634636,0.59580542
96,0.20778186,0.406546131236831,0.61432799
97,0.21028109,0.42143252115405916,0.63171361
98,0.19106988,0.40731487611778056,0.59838476
99,0.18136426,0.37812010806295215,0.55948437
100,0.17181829,0.39238753818427047,0.56420583
101,0.1960644,0.3669251328939778,0.56298953
102,0.18059739,0.38535040472191545,0.56594779
103,0.19931165,0.4181068398334723,0.61741849
104,0.17636309,0.40007251347089917,0.5764356
105,0.16314232,0.40090564880121177,0.56404797
106,0.16818555,0.3928162627381867,0.56100181
107,0.17816419,0.3553175402219211,0.53348173
108,0.19557385,0.34906460657790767,0.54463846
109,0.21971439,0.3466819753480065,0.56639637
110,0.21752316,0.34569111409305664,0.56321427
111,0.21923731,0.3610894357085044,0.58032675
112,0.20886942,0.5030544927300781,0.71192391
113,0.22368744,0.49025258170049285,0.71394002
114,0.21708805,0.4888377476593538,0.7059258
115,0.18676111,0.4518070382499801,0.63856815
116,0.18997392,0.4436636012838158,0.63363752
117,0.20917489,0.45706426984295445,0.66623916
118,0.21783544,0.42069543218475297,0.63853087
119,0.17188581,0.42556855094586526,0.59745436
120,0.17004346,0.40461541231271064,0.57465887
121,0.15894829,0.3747075695449841,0.53365586
122,0.19169754,0.3817826524361132,0.57348019
123,0.18096281,0.37150973414311106,0.55247254
124,0.18896408,0.3679805820775732,0.55694466
125,0.1635141,0.37070250174240277,0.5342166
126,0.15848197,0.3609114538417635,0.51939342
127,0.16142898,0.3552325322874961,0.51666151
128,0.16339282,0.3748570779927546,0.5382499
129,0.16818602,0.38450711933204224,0.55269314
130,0.17634766,0.4038029945689964,0.58015065
131,0.18289549,0.40685109953509646,0.58974659
132,0.14854097,0.39704699830855755,0.54558797
133,0.14984611,0.4010260425455834,0.55087215
134,0.16281736,0.40646655503867446,0.56928392
135,0.16471419,0.4017493388851203,0.56646353
136,0.17509851,0.4102432806559397,0.58534179
137,0.18336753,0.38386288584461464,0.56723042
138,0.17361022,0.38407388255175395,0.5576841
139,0.20895943,0.3930090988526635,0.60196853
140,0.18689626,0.4056092495112216,0.59250551
141,0.19253919,0.4133848611422456,0.60592405
142,0.18638392,0.38973923350744283,0.57612315
143,0.1857837,0.4061583118892914,0.59194201
144,0.22699814,0.3817235607672441,0.6087217
145,0.20128406,0.3905741141673475,0.59185817
146,0.20338713,0.41653193486747414,0.61991906
147,0.09769725,0.39278559194765766,0.49048284
148,0.09547278,0.38308559360502004,0.47855837
149,0.09814599,0.36865382020543486,0.46679981
150,0.09433646,0.35796585246643586,0.45230231
151,0.09261981,0.36296151631066614,0.45558133
152,0.0953356,0.36298732237730896,0.45832292
153,0.10147985,0.36504235613571523,0.46652221
154,0.09878918,0.3542188520500367,0.45300803
155,0.11322441,0.45621068951172805,0.5694351
156,0.09839008,0.4563042503131876,0.55469433
157,0.09509434,0.47190585815234354,0.5670002
158,0.09506671,0.45157430541710564,0.54664102
159,0.09145607,0.44924991961007366,0.54070599
160,0.07449109,0.4496127646730984,0.52410385
161,0.0756735,0.42417779906011105,0.4998513
162,0.07072745,0.44686760942860254,0.51759506
163,0.07984465,0.41967114387113214,0.49951579
164,0.07239646,0.3889662574591742,0.46136272
165,0.06612911,0.38877513505540123,0.45490425
166,0.05560997,0.36119023724329985,0.41680021
167,0.04239748,0.3620030109816096,0.40440049
168,0.04103449,0.36588003009806336,0.40691452
169,0.05324382,0.3544174666888865,0.40766129
170,0.04542919,0.3542171074460691,0.3996463
171,0.05228772,0.3825285580863811,0.43481628
172,0.04645346,0.3981947004334634,0.44464816
173,0.05140151,0.40218392294734234,0.45358543
174,0.05728979,0.4150365431651569,0.47232633
175,0.06215897,0.4012056968074394,0.46336467
176,0.05484391,0.3890621857761545,0.4439061
177,0.0494079,0.4033285145065404,0.45273641
178,0.04947599,0.3891676173177389,0.43864361
179,0.05517375,0.3881501579804711,0.44332391
180,0.05587211,0.38430084218695426,0.44017295
181,0.05980961,0.3937859472008335,0.45359556
182,0.05479393,0.40777833726519136,0.46257227
183,0.06896157,0.4318406668366565,0.50080224
184,0.05963901,0.42640125844330923,0.48604027
185,0.03822031,0.3933534137015306,0.43157372
186,0.03861983,0.40247925495648734,0.44109908
187,0.03727825,0.3750774179857096,0.41235567
188,0.0304629,0.38120640552150176,0.41166931
189,0.03244684,0.4020779837811511,0.43452482
190,0.02848295,0.38244156296718834,0.41092451
191,0.0385837,0.3656889991480415,0.4042727
192,0.0368379,0.36832430259784527,0.4051622
193,0.03904719,0.3560266762089414,0.39507387
194,0.04140578,0.3526844716278926,0.39409025
195,0.04952537,0.36390632429561937,0.41343169
196,0.0505618,0.3669260454369968,0.41748785
197,0.04693727,0.3661358737502644,0.41307314
198,0.0443436,0.5046580787851719,0.54900168
199,0.05554575,0.47948428029695594,0.53503003
200,0.05017036,0.48116066379148253,0.53133102
201,0.05426682,0.4532957980400328,0.50756262
202,0.05120834,0.4421903965737252,0.49339874
203,0.05333269,0.45168771349042697,0.5050204
204,0.05695045,0.41123605270677743,0.4681865
205,0.06017451,0.42390793639434593,0.48408245
206,0.05389313,0.4162282852498265,0.47012142
207,0.05401671,0.3959463643784539,0.44996307
208,0.04219619,0.38888780522434285,0.431084
209,0.03458783,0.3563637090699912,0.39095154
210,0.03189993,0.35015097670476036,0.38205091
211,0.02785282,0.35124740106590724,0.37910022
212,0.04028649,0.35462799803072953,0.39491449
213,0.04131151,0.3697382098030494,0.41104972
214,0.04994538,0.3956796565366011,0.44562504
215,0.0477583,0.4058372359229161,0.45359554
216,0.05213924,0.4255298844518699,0.47766912
217,0.06549382,0.42171071353556977,0.48720453
218,0.06469539,0.39561700118270166,0.46031239
219,0.06812528,0.3840338776547834,0.45215916
220,0.06110149,0.39206550831323117,0.453167
221,0.04887008,0.3897306688866721,0.43860075
222,0.05386458,0.40531825928472226,0.45918284
223,0.06996099,0.3990723835682947,0.46903337
224,0.05531818,0.38116242663762795,0.43648061
225,0.04652293,0.38201609122793795,0.42853902
226,0.05829142,0.3942154268212045,0.45250685
227,0.07624611,0.3847409687055663,0.46098708
228,0.08091804,0.38111004242295327,0.46202808
229,0.08708049,0.41468056751797266,0.50176106
230,0.08146102,0.3953718698845807,0.47683289
231,0.07271017,0.41505182049280515,0.48776199
232,0.07466381,0.4345069400862511,0.50917075
233,0.09109229,0.3884519754159473,0.47954427
234,0.0915461,0.3828605595405751,0.47440666
235,0.09578013,0.37716301083859144,0.47294314
236,0.09737521,0.3568323995904116,0.45420761
237,0.10779471,0.35743777260454723,0.46523248
238,0.11742076,0.3513501752023359,0.46877094
239,0.1292173,0.3439899689280686,0.47320727
240,0.12794242,0.35111459262322636,0.47905701
241,0.13206655,0.4897974734128663,0.62186402
242,0.14610622,0.48172559053685093,0.62783181
243,0.14124357,0.49378247413969395,0.63502604
244,0.13939437,0.4523809615440019,0.59177533
245,0.13084978,0.43803857983001,0.56888836
246,0.13484686,0.4455785730155921,0.58042543
247,0.1325834,0.4189204344262499,0.55150383
248,0.12148383,0.4433394334049199,0.56482326
249,0.12922122,0.427775316337146,0.55699654
250,0.1147336,0.39433640049937263,0.50907
251,0.1163113,0.38479411451561707,0.50110541
252,0.1042793,0.3568103000234422,0.4610896
253,0.0958925,0.35007920148448063,0.4459717
254,0.10574347,0.35520143483411176,0.4609449
255,0.11517395,0.36017795593432805,0.47535191
256,0.11215959,0.3647812303687839,0.47694082
257,0.13321054,0.3896168109745263,0.52282735
258,0.12078798,0.4043194370977105,0.52510742
259,0.13219139,0.41272818948972434,0.54491958
260,0.12823926,0.41325519689514884,0.54149446
261,0.12337209,0.3849541346023468,0.50832622
262,0.11002517,0.3725098607105989,0.48253503
263,0.11893128,0.387778955099883,0.50671024
264,0.12490768,0.38669483262046134,0.51160251
265,0.10885895,0.4160828572837798,0.52494181
266,0.10161576,0.41463489503512785,0.51625066
267,0.10086158,0.40714274465429345,0.50800432
268,0.11037716,0.40382337053688555,0.51420053
269,0.10377501,0.3932751603806936,0.49705017
270,0.11366454,0.3946373043355558,0.50830184
271,0.12898094,0.38312357761068033,0.51210452
272,0.14798128,0.4094127610364671,0.55739404
273,0.12551505,0.3984592577846062,0.52397431
274,0.13892537,0.39349630522978274,0.53242168
275,0.1572252,0.3988762461731898,0.55610145
276,0.13303357,0.3859210529844045,0.51895462
277,0.14192941,0.38865181203596616,0.53058122
278,0.13596704,0.38248204656746626,0.51844909
279,0.14678702,0.36339868439283984,0.5101857
280,0.14680355,0.35142373101807445,0.49822728
281,0.1503248,0.34308358055140986,0.49340838
282,0.15795173,0.3519586587528186,0.50991039
283,0.18045682,0.35773139994805014,0.53818822
284,0.18133106,0.4817358139075575,0.66306687
285,0.17268792,0.48102359116248466,0.65371151
286,0.18314446,0.4932070099576503,0.67635147
287,0.18171297,0.45844067712264625,0.64015365
288,0.1742762,0.4562146002024617,0.6304908
289,0.16191512,0.44653154575097365,0.60844667
290,0.14994605,0.4048328382987554,0.55477889
291,0.15171879,0.43320750810666814,0.5849263
292,0.14996838,0.4195971407611876,0.56956552
293,0.15282285,0.39767966496955276,0.55050251
294,0.18024997,0.3940487738923698,0.57429874
295,0.19194786,0.3625887501439938,0.55453661
296,0.19859901,0.3523309402333803,0.55092995
297,0.19887927,0.3588158271026035,0.5576951
298,0.19415717,0.35362217478804253,0.54777934
299,0.21020491,0.34566710186637356,0.55587201
300,0.19540474,0.37509846119011747,0.5705032
301,0.20219024,0.3952087021387398,0.59739894
302,0.21100022,0.4222297782212642,0.63323
303,0.23300946,0.4332724830932853,0.66628194
304,0.21467774,0.4130753177981582,0.62775306
305,0.21023856,0.3980690377376647,0.6083076
306,0.21856109,0.39443757778833716,0.61299867
307,0.21001247,0.3866553235488531,0.59666779
308,0.18421404,0.3949371318552235,0.57915117
309,0.19701551,0.3856985965302207,0.58271411
310,0.20104954,0.38940179968544314,0.59045134
311,0.19005531,0.40416670951660216,0.59422202
312,0.18170051,0.4121301572612185,0.59383067
313,0.16667154,0.40099952540192885,0.56767107
314,0.14660054,0.3855273257868075,0.53212787
315,0.16780171,0.4080486073323852,0.57585032
316,0.17899427,0.38487909273977927,0.56387336
317,0.17226205,0.38055520498430984,0.55281725
318,0.16616114,0.4055422103440658,0.57170335
319,0.16006686,0.3842827760388422,0.54434964
320,0.16802886,0.3867930550349564,0.55482192
321,0.16909026,0.39751398423512935,0.56660424
322,0.16819516,0.36379294915886273,0.53198811
323,0.165597,0.35203852029639765,0.51763552
324,0.16290776,0.3491245031040473,0.51203226
325,0.169555,0.3526276157090121,0.52218262
326,0.15495531,0.35848533407260125,0.51344064
327,0.15223329,0.5034895996961198,0.65572289
328,0.15026669,0.48410142101371223,0.63436811
329,0.13818073,0.46946888197223685,0.60764961
330,0.15782622,0.4374488041390742,0.59527502
331,0.14831287,0.43447838318896825,0.58279125
332,0.14341774,0.4532879077087152,0.59670565
333,0.15380432,0.44076355504329845,0.59456788
334,0.15612578,0.45976881570960454,0.6158946
335,0.15003624,0.4195214080817091,0.56955765
336,0.14404825,0.3837523759424059,0.52780063
337,0.14548519,0.3708560986704237,0.51634129
338,0.14492902,0.3411751707204015,0.48610419
339,0.14561747,0.34188234040158205,0.48749981
340,0.16568136,0.3569733110471719,0.52265467
341,0.19183936,0.3630279425380701,0.5548673
342,0.19680674,0.3764851643687322,0.5732919
343,0.1930476,0.4099099653526205,0.60295757
344,0.18175813,0.40682188988915874,0.58858002
345,0.18033705,0.40983012691253035,0.59016718
346,0.17962893,0.4104273014629653,0.59005623
347,0.20383332,0.3844986389279553,0.58833196
348,0.21544568,0.38571176393641643,0.60115744
349,0.20706099,0.40363829372625915,0.61069928
350,0.20840098,0.40053405654503876,0.60893504
351,0.19645066,0.4171684319491385,0.61361909
352,0.16855783,0.39686673106986525,0.56542456
353,0.19178626,0.37856403718571924,0.5703503
354,0.19509042,0.38646882817603373,0.58155925
355,0.1723944,0.3964531653838291,0.56884757
356,0.17293909,0.40297931978051915,0.57591841
357,0.2063539,0.39639300018520757,0.6027469
358,0.18788476,0.4053333953488392,0.59321816
359,0.20259802,0.3749406105629769,0.57753863
360,0.21116731,0.3819621937989494,0.5931295
361,0.21345458,0.41096746710749127,0.62442205
362,0.18762705,0.39601067364002307,0.58363772
363,0.16951642,0.4000010475885436,0.56951747
364,0.17244457,0.38664145753013335,0.55908603
365,0.18649456,0.35662429922036826,0.54311886
366,0.19805284,0.35567260084643304,0.55372544
367,0.21131447,0.3539188460515291,0.56523332
368,0.18349883,0.3557384291685651,0.53923726
369,0.18865202,0.35410515592806446,0.54275718
370,0.19664097,0.47875608053531177,0.67539705
371,0.16574114,0.4663737961516884,0.63211494
372,0.17263884,0.48705954375523197,0.65969838
373,0.17598258,0.46351438984893883,0.63949697
374,0.15109378,0.45153523536584184,0.60262902
375,0.15863864,0.4662582613557561,0.6248969
376,0.15382419,0.4232028641395079,0.57702705
377,0.12649989,0.4414723833234964,0.56797227
378,0.12435954,0.4174857175628521,0.54184526
379,0.14422467,0.3748352627811239,0.51905993
380,0.1441087,0.3680094384299941,0.51211814
381,0.15829255,0.3413615207823302,0.49965407
382,0.1561344,0.3448326162732281,0.50096702
383,0.13989794,0.36295898007516286,0.50285692
384,0.13059204,0.3687274008043992,0.49931944
385,0.12381624,0.3826472626018149,0.5064635
386,0.11765424,0.4002687523929958,0.51792299
387,0.12054347,0.3990659688547264,0.51960944
388,0.11013069,0.4072070803700515,0.51733777
389,0.1058503,0.39091517864312464,0.49676548
390,0.09967736,0.3842893461909853,0.48396671
391,0.09969052,0.3963639167566356,0.49605444
392,0.10247643,0.4145056584249474,0.51698209
393,0.10511976,0.41834541725885316,0.52346518
394,0.11151349,0.42071172113805594,0.53222521
395,0.11393114,0.39092899997960306,0.50486014
396,0.11659514,0.3819508114943516,0.49854595
397,0.10363481,0.3868160683503428,0.49045088
398,0.11356055,0.39610632599685436,0.50966688
399,0.09715808,0.4024246304877306,0.49958271
400,0.11091158,0.38331982251012464,0.4942314
401,0.11444549,0.3945811607038341,0.50902665
402,0.12223873,0.38301938143131253,0.50525811
403,0.10249643,0.3920571101429197,0.49455354
404,0.08168907,0.40983105785850527,0.49152013
405,0.07938481,0.39905853354224113,0.47844334
406,0.08592656,0.38968017792144344,0.47560674
407,0.09972486,0.37305229412011265,0.47277715
408,0.10098555,0.3582241561796942,0.45920971
409,0.0885854,0.35404164573075897,0.44262705
410,0.09598007,0.3571551008954899,0.45313517
411,0.09303839,0.36474533323378444,0.45778372
412,0.09778125,0.3605253998143954,0.45830665
413,0.10116777,0.4781458879959513,0.57931366
414,0.08726463,0.4617946639210048,0.54905929
415,0.08543413,0.458667569145202,0.5441017
416,0.0838049,0.4554001431308129,0.53920504
417,0.07741576,0.46546275550463556,0.54287852
418,0.08279439,0.46246299459356405,0.54525738
419,0.08268851,0.42362435278952953,0.50631286
420,0.08002738,0.4304565723326989,0.51048395
421,0.07995974,0.41121205542885025,0.4911718
422,0.0779694,0.3832661441819182,0.46123554
423,0.0852067,0.38768960878179887,0.47289631
424,0.07509918,0.3581765420243465,0.43327572
425,0.0748217,0.3482090142474134,0.42303071
426,0.06889831,0.35984822890647195,0.42874654
427,0.08563197,0.36318866928922405,0.44882064
428,0.07017398,0.36503516746488235,0.43520915
429,0.05793389,0.38778789823115306,0.44572179
430,0.06680893,0.40007332375656085,0.46688225
431,0.06560411,0.4100627560008812,0.47566687
432,0.07552193,0.4075207063433674,0.48304264
433,0.08253875,0.38737632279720874,0.46991507
434,0.08062881,0.3833585388480592,0.46398735
435,0.08843035,0.400222359396439,0.48865271
436,0.09404224,0.4114199985079053,0.50546224
437,0.09663206,0.43102134045705887,0.5276534
438,0.09175364,0.4120180295623884,0.50377167
439,0.08633447,0.3969284818984174,0.48326295
440,0.08979031,0.3960656528211932,0.48585596
441,0.09384475,0.40243506594223993,0.49627982
442,0.08417662,0.39252207767941477,0.4766987
443,0.08103641,0.36239460311503774,0.44343101
444,0.08844569,0.3794185208479142,0.46786421
445,0.0779589,0.3705922192927687,0.44855112
446,0.09092242,0.3854475858840084,0.47637001
447,0.07632212,0.43418850582121005,0.51051063
448,0.0665615,0.40578406026504643,0.47234556
449,0.07267422,0.38417313648346313,0.45684736
450,0.07455253,0.37715288878254594,0.45170542
451,0.06745988,0.3492065524581398,0.41666643
452,0.06771038,0.3482914397163469,0.41600182
453,0.06775445,0.3597491047697029,0.42750355
454,0.07360134,0.3646460933357904,0.43824743
455,0.07862677,0.36362875684769624,0.44225553
456,0.07640361,0.49658704025566697,0.57299065
457,0.08153558,0.4756750155224172,0.5572106
458,0.08338741,0.4816834423425008,0.56507085
459,0.08990663,0.455138308278122,0.54504494
460,0.09077317,0.45060218221160664,0.54137535
461,0.07716614,0.45429180331917896,0.53145794
462,0.07275074,0.4231937256172206,0.49594447
463,0.09586878,0.4436413205693622,0.5395101
464,0.07596063,0.40816097950208363,0.48412161
465,0.10695438,0.3808847410633032,0.48783912
466,0.09895562,0.37210708874839166,0.47106271
467,0.08442722,0.34221324284524507,0.42664046
468,0.09077281,0.3531140907841392,0.4438869
469,0.06822723,0.36660738699411033,0.43483462
470,0.06664308,0.3689079043644539,0.43555098
471,0.05367806,0.3730962220459097,0.42677428
472,0.05236918,0.3916115570639306,0.44398074
473,0.06024354,0.40238354144947625,0.46262708
474,0.07340178,0.4127155166039081,0.4861173
475,0.07914323,0.4180993271738987,0.49724256
476,0.0679535,0.39633053218602826,0.46428403
477,0.07256169,0.3819517835179488,0.45451347
478,0.06433461,0.38577564060143205,0.45011025
479,0.08696737,0.37349155277243307,0.46045892
480,0.06842204,0.3964733442960897,0.46489538
481,0.09362895,0.39825099883810094,0.49187995
482,0.08794906,0.3978405012047115,0.48578956
483,0.07294321,0.41694429846841646,0.48988751
484,0.07104814,0.42013682490260273,0.49118496
485,0.08799867,0.40690756470093375,0.49490623
486,0.0880643,0.39785918726541714,0.48592349
487,0.09370091,0.41806873075098305,0.51176964
488,0.09357294,0.38574590210071036,0.47931884
489,0.09832558,0.3830437763354454,0.48136936
490,0.08171433,0.3921492456424372,0.47386358
491,0.10195969,0.3717117608732431,0.47367145
492,0.10152001,0.3786039220700409,0.48012393
493,0.10973929,0.37987455483466687,0.48961384
494,0.10209703,0.35966845737982234,0.46176549
495,0.08330464,0.3569062767112097,0.44021092
496,0.08168462,0.35530633777469106,0.43699096
497,0.08477003,0.35291939474108736,0.43768942
498,0.07092818,0.34968666437196566,0.42061484
499,0.06899525,0.45477651196915775,0.52377176
500,0.05986508,0.45807247712261245,0.51793756
501,0.0462229,0.4946602762627715,0.54088318
502,0.05880415,0.4828116604016078,0.54161581
503,0.0607738,0.48488234789860624,0.54565615
504,0.05382605,0.47822472914877623,0.53205078
505,0.07383132,0.43214601436754213,0.50597733
506,0.08316529,0.4391131290697675,0.52227842
507,0.09463611,0.4161216508567735,0.51075776
508,0.10028529,0.38065640087744573,0.48094169
509,0.09100643,0.36580339994034006,0.45680983
510,0.09724442,0.3477594985228739,0.44500392
511,0.10560961,0.3537001424808932,0.45930975
512,0.11034726,0.3638828666733396,0.47423013
513,0.08170333,0.36583331807308805,0.44753665
514,0.1008233,0.3624201755192498,0.46324348
515,0.1087683,0.37213556102803186,0.48090386

